Matching measure, Benjamini-Schramm convergence and the monomer-dimer free energy

We define the matching measure of a lattice L as the spectral measure of the tree of self-avoiding walks in L. We connect this invariant to the monomer-dimer partition function of a sequence of finite graphs converging to L. This allows us to express the monomer-dimer free energy of L in terms of the measure. Exploiting an analytic advantage of the matching measure over the Mayer series then leads to new, rigorous bounds on the monomer-dimer free energies of various Euclidean lattices. While our estimates use only the computational data given in previous papers, they improve the known bounds significantly.

==> 2dgridmm.dat <==
-3.3800 0.00000000
-3.3775 0.00007861
-3.3750 0.00091503
-3.3725 0.00359355
-3.3700 0.00911070
-3.3675 0.01817285
-3.3650 0.03109113
-3.3625 0.04783649
-3.3600 0.06797439
-3.3575 0.09081049
-3.3550 0.11538465
-3.3525 0.14062177
-3.3500 0.16533832
-3.3475 0.18843424
-3.3450 0.20881979
-3.3425 0.22569412
-3.3400 0.23834949
-3.3375 0.24650205
-3.3350 0.25003933
-3.3325 0.24926880
-3.3300 0.24473864
-3.3275 0.23727228
-3.3250 0.22793368
-3.3225 0.21781241
-3.3200 0.20809862
-3.3175 0.19967966
-3.3150 0.19322144
-3.3125 0.18867228
-3.3100 0.18553166
-3.3075 0.18333826
-3.3050 0.18191218
-3.3025 0.18107110
-3.3000 0.18074414
-3.2975 0.18080878
-3.2950 0.18121070
-3.2925 0.18188010
-3.2900 0.18274397
-3.2875 0.18376783
-3.2850 0.18487208
-3.2825 0.18603352
-3.2800 0.18718785
-3.2775 0.18830295
-3.2750 0.18934784
-3.2725 0.19027562
-3.2700 0.19108505
-3.2675 0.19173578
-3.2650 0.19222564
-3.2625 0.19255790
-3.2600 0.19269834
-3.2575 0.19270531
-3.2550 0.19251522
-3.2525 0.19221799
-3.2500 0.19174855
-3.2475 0.19119015
-3.2450 0.19050668
-3.2425 0.18974450
-3.2400 0.18890995
-3.2375 0.18800892
-3.2350 0.18707298
-3.2325 0.18609982
-3.2300 0.18510213
-3.2275 0.18411207
-3.2250 0.18308686
-3.2225 0.18211465
-3.2200 0.18109599
-3.2175 0.18015156
-3.2150 0.17917811
-3.2125 0.17826133
-3.2100 0.17736235
-3.2075 0.17647692
-3.2050 0.17565853
-3.2025 0.17481968
-3.2000 0.17406534
-3.1975 0.17329918
-3.1950 0.17259492
-3.1925 0.17191193
-3.1900 0.17125678
-3.1875 0.17064113
-3.1850 0.17005099
-3.1825 0.16948322
-3.1800 0.16896932
-3.1775 0.16844709
-3.1750 0.16799240
-3.1725 0.16753336
-3.1700 0.16710650
-3.1675 0.16672999
-3.1650 0.16632214
-3.1625 0.16600957
-3.1600 0.16564416
-3.1575 0.16535109
-3.1550 0.16506423
-3.1525 0.16476776
-3.1500 0.16455606
-3.1475 0.16427092
-3.1450 0.16408283
-3.1425 0.16385757
-3.1400 0.16365411
-3.1375 0.16350540
-3.1350 0.16328969
-3.1325 0.16317404
-3.1300 0.16299315
-3.1275 0.16285801
-3.1250 0.16274692
-3.1225 0.16258362
-3.1200 0.16251174
-3.1175 0.16236175
-3.1150 0.16227120
-3.1125 0.16217995
-3.1100 0.16205105
-3.1075 0.16200104
-3.1050 0.16186960
-3.1025 0.16180374
-3.1000 0.16171943
-3.0975 0.16160924
-3.0950 0.16156572
-3.0925 0.16144210
-3.0900 0.16138568
-3.0875 0.16129944
-3.0850 0.16119582
-3.0825 0.16114854
-3.0800 0.16102492
-3.0775 0.16096721
-3.0750 0.16087383
-3.0725 0.16076843
-3.0700 0.16071131
-3.0675 0.16058314
-3.0650 0.16051739
-3.0625 0.16041484
-3.0600 0.16030273
-3.0575 0.16023299
-3.0550 0.16009873
-3.0525 0.16002137
-3.0500 0.15991013
-3.0475 0.15978925
-3.0450 0.15970647
-3.0425 0.15956698
-3.0400 0.15947689
-3.0375 0.15935898
-3.0350 0.15922953
-3.0325 0.15913476
-3.0300 0.15899260
-3.0275 0.15889032
-3.0250 0.15876829
-3.0225 0.15863230
-3.0200 0.15852729
-3.0175 0.15838596
-3.0150 0.15827315
-3.0125 0.15814906
-3.0100 0.15801017
-3.0075 0.15789684
-3.0050 0.15775996
-3.0025 0.15763911
-3.0000 0.15751407
-2.9975 0.15737695
-2.9950 0.15725715
-2.9925 0.15712757
-2.9900 0.15700201
-2.9875 0.15687621
-2.9850 0.15674575
-2.9825 0.15662139
-2.9800 0.15650011
-2.9775 0.15637427
-2.9750 0.15624734
-2.9725 0.15612774
-2.9700 0.15600115
-2.9675 0.15588614
-2.9650 0.15576610
-2.9625 0.15563770
-2.9600 0.15553131
-2.9575 0.15540586
-2.9550 0.15529301
-2.9525 0.15518511
-2.9500 0.15505566
-2.9475 0.15496159
-2.9450 0.15484244
-2.9425 0.15472763
-2.9400 0.15463610
-2.9375 0.15450762
-2.9350 0.15442023
-2.9325 0.15431506
-2.9300 0.15419555
-2.9275 0.15412094
-2.9250 0.15399790
-2.9225 0.15390897
-2.9200 0.15382476
-2.9175 0.15370093
-2.9150 0.15363838
-2.9125 0.15352847
-2.9100 0.15343134
-2.9075 0.15336974
-2.9050 0.15324636
-2.9025 0.15318486
-2.9000 0.15309862
-2.8975 0.15299027
-2.8950 0.15294670
-2.8925 0.15283261
-2.8900 0.15276116
-2.8875 0.15270445
-2.8850 0.15258768
-2.8825 0.15254983
-2.8800 0.15245811
-2.8775 0.15237007
-2.8750 0.15233875
-2.8725 0.15222402
-2.8700 0.15217637
-2.8675 0.15211825
-2.8650 0.15201373
-2.8625 0.15199400
-2.8600 0.15189754
-2.8575 0.15182957
-2.8550 0.15180458
-2.8525 0.15169298
-2.8500 0.15166513
-2.8475 0.15160349
-2.8450 0.15151255
-2.8425 0.15150566
-2.8400 0.15140643
-2.8375 0.15135583
-2.8350 0.15133300
-2.8325 0.15122699
-2.8300 0.15121443
-2.8275 0.15114933
-2.8250 0.15107055
-2.8225 0.15107221
-2.8200 0.15097179
-2.8175 0.15093464
-2.8150 0.15091188
-2.8125 0.15081110
-2.8100 0.15080894
-2.8075 0.15074025
-2.8050 0.15066895
-2.8025 0.15067382
-2.8000 0.15056410
-2.7975 0.15051893
-2.7950 0.15047586
-2.7925 0.15036565
-2.7900 0.15036509
-2.7875 0.15029808
-2.7850 0.15024732
-2.7825 0.15027809
-2.7800 0.15020487
-2.7775 0.15021570
-2.7750 0.15022750
-2.7725 0.15016929
-2.7700 0.15021283
-2.7675 0.15017219
-2.7650 0.15013629
-2.7625 0.15016625
-2.7600 0.15007534
-2.7575 0.15005801
-2.7550 0.15002992
-2.7525 0.14992365
-2.7500 0.14991712
-2.7475 0.14982595
-2.7450 0.14974367
-2.7425 0.14973907
-2.7400 0.14962576
-2.7375 0.14960338
-2.7350 0.14959428
-2.7325 0.14951423
-2.7300 0.14953927
-2.7275 0.14948259
-2.7250 0.14943120
-2.7225 0.14945800
-2.7200 0.14936847
-2.7175 0.14935742
-2.7150 0.14935236
-2.7125 0.14926652
-2.7100 0.14928813
-2.7075 0.14923612
-2.7050 0.14918094
-2.7025 0.14921046
-2.7000 0.14912404
-2.6975 0.14910971
-2.6950 0.14911195
-2.6925 0.14902508
-2.6900 0.14904543
-2.6875 0.14900182
-2.6850 0.14894278
-2.6825 0.14897552
-2.6800 0.14889449
-2.6775 0.14887556
-2.6750 0.14888661
-2.6725 0.14879923
-2.6700 0.14881686
-2.6675 0.14878397
-2.6650 0.14872023
-2.6625 0.14875530
-2.6600 0.14868195
-2.6575 0.14865682
-2.6550 0.14867724
-2.6525 0.14859047
-2.6500 0.14860359
-2.6475 0.14858343
-2.6450 0.14851462
-2.6425 0.14855049
-2.6400 0.14848747
-2.6375 0.14845480
-2.6350 0.14848414
-2.6325 0.14840013
-2.6300 0.14840685
-2.6275 0.14840098
-2.6250 0.14832752
-2.6225 0.14836217
-2.6200 0.14831232
-2.6175 0.14827124
-2.6150 0.14830813
-2.6125 0.14822993
-2.6100 0.14822847
-2.6075 0.14823769
-2.6050 0.14816104
-2.6025 0.14819210
-2.6000 0.14815818
-2.5975 0.14810850
-2.5950 0.14815081
-2.5925 0.14808201
-2.5900 0.14807091
-2.5875 0.14809484
-2.5850 0.14801763
-2.5825 0.14804264
-2.5800 0.14802676
-2.5775 0.14796918
-2.5750 0.14801391
-2.5725 0.14795834
-2.5700 0.14793658
-2.5675 0.14797322
-2.5650 0.14789921
-2.5625 0.14791564
-2.5600 0.14791871
-2.5575 0.14785472
-2.5550 0.14789805
-2.5525 0.14785913
-2.5500 0.14782609
-2.5475 0.14787201
-2.5450 0.14780517
-2.5425 0.14781048
-2.5400 0.14783154
-2.5375 0.14776342
-2.5350 0.14780102
-2.5325 0.14778086
-2.5300 0.14773643
-2.5275 0.14778694
-2.5250 0.14773094
-2.5225 0.14772284
-2.5200 0.14775876
-2.5175 0.14768983
-2.5150 0.14771747
-2.5125 0.14771665
-2.5100 0.14766173
-2.5075 0.14771135
-2.5050 0.14766984
-2.5025 0.14764706
-2.5000 0.14769338
-2.4975 0.14762815
-2.4950 0.14764255
-2.4925 0.14766033
-2.4900 0.14759764
-2.4875 0.14764126
-2.4850 0.14761766
-2.4825 0.14758064
-2.4800 0.14763275
-2.4775 0.14757638
-2.4750 0.14757581
-2.4725 0.14761005
-2.4700 0.14754435
-2.4675 0.14757811
-2.4650 0.14757470
-2.4625 0.14752568
-2.4600 0.14757874
-2.4575 0.14753654
-2.4550 0.14752075
-2.4525 0.14756774
-2.4500 0.14750507
-2.4475 0.14752618
-2.4450 0.14754336
-2.4425 0.14748602
-2.4400 0.14753491
-2.4375 0.14751147
-2.4350 0.14748135
-2.4325 0.14753649
-2.4300 0.14748268
-2.4275 0.14748934
-2.4250 0.14752508
-2.4225 0.14746433
-2.4200 0.14750457
-2.4175 0.14750240
-2.4150 0.14746002
-2.4125 0.14751789
-2.4100 0.14747818
-2.4075 0.14746965
-2.4050 0.14751974
-2.4025 0.14746142
-2.4000 0.14748949
-2.3975 0.14750872
-2.3950 0.14745738
-2.3925 0.14751211
-2.3900 0.14749088
-2.3875 0.14746767
-2.3850 0.14752692
-2.3825 0.14747660
-2.3800 0.14749024
-2.3775 0.14752858
-2.3750 0.14747285
-2.3725 0.14751937
-2.3700 0.14751904
-2.3675 0.14748295
-2.3650 0.14754562
-2.3625 0.14750829
-2.3600 0.14750655
-2.3575 0.14755965
-2.3550 0.14750505
-2.3525 0.14753963
-2.3500 0.14756029
-2.3475 0.14751436
-2.3450 0.14757445
-2.3425 0.14755432
-2.3400 0.14753758
-2.3375 0.14760022
-2.3350 0.14755206
-2.3325 0.14757237
-2.3300 0.14761187
-2.3275 0.14756028
-2.3250 0.14761266
-2.3225 0.14761216
-2.3200 0.14758203
-2.3175 0.14764859
-2.3150 0.14761160
-2.3125 0.14761665
-2.3100 0.14767096
-2.3075 0.14761871
-2.3050 0.14765973
-2.3025 0.14767911
-2.3000 0.14763827
-2.2975 0.14770304
-2.2950 0.14768123
-2.2925 0.14767129
-2.2900 0.14773551
-2.2875 0.14768758
-2.2850 0.14771499
-2.2825 0.14775257
-2.2800 0.14770462
-2.2775 0.14776276
-2.2750 0.14775865
-2.2725 0.14773506
-2.2700 0.14780410
-2.2675 0.14776489
-2.2650 0.14777772
-2.2625 0.14783024
-2.2600 0.14777950
-2.2575 0.14782757
-2.2550 0.14784179
-2.2525 0.14780681
-2.2500 0.14787560
-2.2475 0.14784889
-2.2450 0.14784725
-2.2425 0.14791049
-2.2400 0.14786146
-2.2375 0.14789732
-2.2350 0.14792890
-2.2325 0.14788546
-2.2300 0.14794952
-2.2275 0.14793800
-2.2250 0.14792288
-2.2225 0.14799246
-2.2200 0.14794913
-2.2175 0.14797172
-2.2150 0.14801837
-2.2125 0.14796985
-2.2100 0.14802591
-2.2075 0.14803063
-2.2050 0.14800367
-2.2025 0.14807520
-2.2000 0.14804093
-2.1975 0.14805002
-2.1950 0.14810845
-2.1925 0.14805841
-2.1900 0.14810420
-2.1875 0.14812478
-2.1850 0.14808800
-2.1825 0.14815726
-2.1800 0.14813460
-2.1775 0.14813049
-2.1750 0.14819678
-2.1725 0.14814845
-2.1700 0.14818239
-2.1675 0.14821716
-2.1650 0.14817255
-2.1625 0.14823581
-2.1600 0.14822573
-2.1575 0.14820865
-2.1550 0.14827833
-2.1525 0.14823371
-2.1500 0.14825383
-2.1475 0.14829929
-2.1450 0.14824743
-2.1425 0.14829980
-2.1400 0.14830000
-2.1375 0.14826681
-2.1350 0.14833105
-2.1325 0.14828581
-2.1300 0.14828021
-2.1275 0.14832026
-2.1250 0.14823276
-2.1225 0.14821519
-2.1200 0.14816419
-2.1175 0.14811259
-2.1150 0.14821786
-2.1125 0.14826815
-2.1100 0.14838494
-2.1075 0.14858839
-2.1050 0.14868766
-2.1025 0.14887527
-2.1000 0.14903790
-2.0975 0.14910773
-2.0950 0.14925465
-2.0925 0.14928059
-2.0900 0.14927483
-2.0875 0.14930851
-2.0850 0.14918826
-2.0825 0.14911340
-2.0800 0.14902441
-2.0775 0.14883445
-2.0750 0.14874914
-2.0725 0.14860522
-2.0700 0.14846943
-2.0675 0.14845926
-2.0650 0.14837779
-2.0625 0.14840785
-2.0600 0.14852080
-2.0575 0.14854945
-2.0550 0.14866135
-2.0525 0.14868795
-2.0500 0.14868461
-2.0475 0.14877332
-2.0450 0.14874750
-2.0425 0.14877257
-2.0400 0.14883692
-2.0375 0.14879489
-2.0350 0.14885351
-2.0325 0.14887261
-2.0300 0.14884794
-2.0275 0.14892565
-2.0250 0.14889996
-2.0225 0.14891117
-2.0200 0.14897766
-2.0175 0.14893217
-2.0150 0.14898175
-2.0125 0.14900789
-2.0100 0.14897643
-2.0075 0.14905092
-2.0050 0.14903103
-2.0025 0.14903445
-2.0000 0.14910464
-1.9975 0.14905950
-1.9950 0.14910267
-1.9925 0.14913613
-1.9900 0.14910050
-1.9875 0.14917227
-1.9850 0.14915872
-1.9825 0.14915610
-1.9800 0.14922910
-1.9775 0.14918551
-1.9750 0.14922316
-1.9725 0.14926291
-1.9700 0.14922436
-1.9675 0.14929327
-1.9650 0.14928557
-1.9625 0.14927794
-1.9600 0.14935259
-1.9575 0.14931094
-1.9550 0.14934365
-1.9525 0.14938838
-1.9500 0.14934761
-1.9475 0.14941352
-1.9450 0.14941075
-1.9425 0.14939885
-1.9400 0.14947410
-1.9375 0.14943432
-1.9350 0.14946257
-1.9325 0.14951090
-1.9300 0.14946835
-1.9275 0.14953121
-1.9250 0.14953223
-1.9225 0.14951666
-1.9200 0.14959161
-1.9175 0.14955335
-1.9150 0.14957760
-1.9125 0.14962822
-1.9100 0.14958412
-1.9075 0.14964396
-1.9050 0.14964759
-1.9025 0.14962883
-1.9000 0.14970282
-1.8975 0.14966553
-1.8950 0.14968623
-1.8925 0.14973799
-1.8900 0.14969242
-1.8875 0.14974938
-1.8850 0.14975449
-1.8825 0.14973296
-1.8800 0.14980554
-1.8775 0.14976859
-1.8750 0.14978620
-1.8725 0.14983811
-1.8700 0.14979109
-1.8675 0.14984539
-1.8650 0.14985095
-1.8625 0.14982703
-1.8600 0.14989793
-1.8575 0.14986069
-1.8550 0.14987566
-1.8525 0.14992693
-1.8500 0.14987845
-1.8475 0.14993036
-1.8450 0.14993549
-1.8425 0.14990950
-1.8400 0.14997856
-1.8375 0.14994047
-1.8350 0.14995321
-1.8325 0.15000320
-1.8300 0.14995325
-1.8275 0.15000304
-1.8250 0.15000698
-1.8225 0.14997921
-1.8200 0.15004636
-1.8175 0.15000692
-1.8150 0.15001781
-1.8125 0.15006603
-1.8100 0.15001456
-1.8075 0.15006251
-1.8050 0.15006467
-1.8025 0.15003539
-1.8000 0.15010065
-1.7975 0.15005950
-1.7950 0.15006892
-1.7925 0.15011507
-1.7900 0.15006216
-1.7875 0.15010862
-1.7850 0.15010869
-1.7825 0.15007830
-1.7800 0.15014187
-1.7775 0.15009897
-1.7750 0.15010751
-1.7725 0.15015165
-1.7700 0.15009773
-1.7675 0.15014338
-1.7650 0.15014152
-1.7625 0.15011079
-1.7600 0.15017335
-1.7575 0.15012918
-1.7550 0.15013788
-1.7525 0.15018063
-1.7500 0.15012666
-1.7475 0.15017266
-1.7450 0.15016961
-1.7425 0.15013986
-1.7400 0.15020256
-1.7375 0.15015816
-1.7350 0.15016853
-1.7325 0.15021092
-1.7300 0.15015830
-1.7275 0.15020616
-1.7250 0.15020294
-1.7225 0.15017579
-1.7200 0.15023988
-1.7175 0.15019642
-1.7150 0.15021004
-1.7125 0.15025297
-1.7100 0.15020308
-1.7075 0.15025410
-1.7050 0.15025142
-1.7025 0.15022819
-1.7000 0.15029448
-1.6975 0.15025269
-1.6950 0.15027063
-1.6925 0.15031435
-1.6900 0.15026796
-1.6875 0.15032278
-1.6850 0.15032060
-1.6825 0.15030198
-1.6800 0.15037044
-1.6775 0.15033029
-1.6750 0.15035296
-1.6725 0.15039683
-1.6700 0.15035409
-1.6675 0.15041262
-1.6650 0.15041008
-1.6625 0.15039615
-1.6600 0.15046601
-1.6575 0.15042687
-1.6550 0.15045413
-1.6525 0.15049683
-1.6500 0.15045740
-1.6475 0.15051906
-1.6450 0.15051479
-1.6425 0.15050531
-1.6400 0.15057526
-1.6375 0.15053622
-1.6350 0.15056764
-1.6325 0.15060747
-1.6300 0.15057085
-1.6275 0.15063475
-1.6250 0.15062717
-1.6225 0.15062176
-1.6200 0.15069020
-1.6175 0.15065032
-1.6150 0.15068535
-1.6125 0.15072043
-1.6100 0.15068612
-1.6075 0.15075124
-1.6050 0.15073879
-1.6025 0.15073704
-1.6000 0.15080224
-1.5975 0.15076072
-1.5950 0.15079877
-1.5925 0.15082728
-1.5900 0.15079486
-1.5875 0.15086010
-1.5850 0.15084141
-1.5825 0.15084299
-1.5800 0.15090321
-1.5775 0.15085953
-1.5750 0.15090000
-1.5725 0.15092033
-1.5700 0.15088959
-1.5675 0.15095381
-1.5650 0.15092795
-1.5625 0.15093262
-1.5600 0.15098629
-1.5575 0.15094030
-1.5550 0.15098267
-1.5525 0.15099361
-1.5500 0.15096458
-1.5475 0.15102675
-1.5450 0.15099330
-1.5425 0.15100100
-1.5400 0.15104683
-1.5375 0.15099882
-1.5350 0.15104272
-1.5325 0.15104354
-1.5300 0.15101652
-1.5275 0.15107572
-1.5250 0.15103486
-1.5225 0.15104569
-1.5200 0.15108275
-1.5175 0.15103335
-1.5150 0.15107848
-1.5125 0.15106896
-1.5100 0.15104442
-1.5075 0.15109981
-1.5050 0.15105223
-1.5025 0.15106634
-1.5000 0.15109409
-1.4975 0.15104414
-1.4950 0.15109022
-1.4925 0.15107061
-1.4900 0.15104913
-1.4875 0.15110005
-1.4850 0.15104689
-1.4825 0.15106459
-1.4800 0.15108301
-1.4775 0.15103384
-1.4750 0.15108106
-1.4725 0.15105263
-1.4700 0.15103584
-1.4675 0.15108301
-1.4650 0.15102780
-1.4625 0.15105235
-1.4600 0.15106573
-1.4575 0.15102697
-1.4550 0.15108727
-1.4525 0.15117575
-1.4500 0.15143348
-1.4475 0.15180673
-1.4450 0.15206219
-1.4425 0.15233784
-1.4400 0.15249490
-1.4375 0.15248870
-1.4350 0.15245884
-1.4325 0.15222408
-1.4300 0.15192370
-1.4275 0.15159304
-1.4250 0.15110956
-1.4225 0.15069233
-1.4200 0.15024647
-1.4175 0.14979563
-1.4150 0.14949849
-1.4125 0.14918653
-1.4100 0.14901929
-1.4075 0.14900358
-1.4050 0.14900597
-1.4025 0.14921146
-1.4000 0.14946341
-1.3975 0.14974571
-1.3950 0.15013594
-1.3925 0.15038312
-1.3900 0.15057475
-1.3875 0.15062249
-1.3850 0.15052324
-1.3825 0.15052353
-1.3800 0.15048028
-1.3775 0.15041158
-1.3750 0.15043388
-1.3725 0.15035067
-1.3700 0.15032207
-1.3675 0.15032348
-1.3650 0.15023074
-1.3625 0.15023776
-1.3600 0.15019151
-1.3575 0.15012187
-1.3550 0.15014245
-1.3525 0.15005333
-1.3500 0.15002150
-1.3475 0.15001810
-1.3450 0.14991921
-1.3425 0.14992182
-1.3400 0.14986985
-1.3375 0.14979362
-1.3350 0.14980949
-1.3325 0.14971416
-1.3300 0.14967535
-1.3275 0.14966804
-1.3250 0.14956170
-1.3225 0.14955760
-1.3200 0.14950238
-1.3175 0.14941737
-1.3150 0.14942820
-1.3125 0.14932878
-1.3100 0.14928059
-1.3075 0.14927172
-1.3050 0.14915811
-1.3025 0.14914557
-1.3000 0.14909093
-1.2975 0.14899578
-1.2950 0.14900150
-1.2925 0.14890170
-1.2900 0.14884214
-1.2875 0.14883431
-1.2850 0.14871533
-1.2825 0.14869268
-1.2800 0.14864352
-1.2775 0.14853808
-1.2750 0.14853837
-1.2725 0.14844374
-1.2700 0.14837154
-1.2675 0.14836675
-1.2650 0.14824705
-1.2625 0.14821286
-1.2600 0.14817455
-1.2575 0.14806086
-1.2550 0.14805508
-1.2525 0.14797291
-1.2500 0.14788828
-1.2475 0.14788763
-1.2450 0.14777483
-1.2425 0.14772836
-1.2400 0.14770553
-1.2375 0.14758907
-1.2350 0.14757636
-1.2325 0.14751475
-1.2300 0.14742038
-1.2275 0.14742392
-1.2250 0.14732782
-1.2225 0.14726970
-1.2200 0.14726436
-1.2175 0.14715485
-1.2150 0.14713440
-1.2125 0.14710020
-1.2100 0.14700212
-1.2075 0.14700841
-1.2050 0.14693941
-1.2025 0.14687224
-1.2000 0.14688380
-1.1975 0.14679292
-1.1950 0.14676438
-1.1925 0.14676024
-1.1900 0.14666827
-1.1875 0.14667433
-1.1850 0.14664061
-1.1825 0.14656943
-1.1800 0.14659471
-1.1775 0.14653304
-1.1750 0.14649700
-1.1725 0.14652039
-1.1700 0.14644608
-1.1675 0.14644828
-1.1650 0.14645241
-1.1625 0.14638486
-1.1600 0.14641741
-1.1575 0.14639266
-1.1550 0.14635126
-1.1525 0.14639616
-1.1500 0.14634874
-1.1475 0.14634399
-1.1450 0.14638158
-1.1425 0.14632706
-1.1400 0.14635865
-1.1375 0.14637335
-1.1350 0.14633089
-1.1325 0.14638781
-1.1300 0.14637352
-1.1275 0.14636050
-1.1250 0.14642322
-1.1225 0.14638933
-1.1200 0.14641316
-1.1175 0.14646272
-1.1150 0.14642580
-1.1125 0.14648320
-1.1100 0.14650495
-1.1075 0.14648507
-1.1050 0.14656194
-1.1025 0.14655403
-1.1000 0.14656636
-1.0975 0.14664184
-1.0950 0.14661704
-1.0925 0.14666593
-1.0900 0.14672082
-1.0875 0.14669827
-1.0850 0.14677698
-1.0825 0.14679855
-1.0800 0.14679909
-1.0775 0.14688985
-1.0750 0.14688228
-1.0725 0.14691781
-1.0700 0.14699821
-1.0675 0.14697868
-1.0650 0.14704960
-1.0625 0.14710008
-1.0600 0.14709134
-1.0575 0.14718627
-1.0550 0.14719965
-1.0525 0.14722067
-1.0500 0.14731738
-1.0475 0.14730573
-1.0450 0.14736372
-1.0425 0.14743819
-1.0400 0.14742414
-1.0375 0.14751397
-1.0350 0.14754949
-1.0325 0.14755729
-1.0300 0.14766114
-1.0275 0.14766073
-1.0250 0.14770400
-1.0225 0.14779529
-1.0200 0.14777989
-1.0175 0.14785930
-1.0150 0.14791436
-1.0125 0.14791130
-1.0100 0.14801415
-1.0075 0.14802659
-1.0050 0.14805539
-1.0025 0.14815604
-1.0000 0.14814201
-0.9975 0.14820856
-0.9950 0.14827831
-0.9925 0.14826669
-0.9900 0.14836288
-0.9875 0.14838719
-0.9850 0.14840258
-0.9825 0.14850594
-0.9800 0.14849437
-0.9775 0.14854731
-0.9750 0.14862613
-0.9725 0.14860759
-0.9700 0.14869397
-0.9675 0.14872703
-0.9650 0.14873021
-0.9625 0.14883090
-0.9600 0.14882154
-0.9575 0.14886102
-0.9550 0.14894365
-0.9525 0.14891901
-0.9500 0.14899411
-0.9475 0.14903214
-0.9450 0.14902419
-0.9425 0.14911864
-0.9400 0.14911029
-0.9375 0.14913706
-0.9350 0.14921936
-0.9325 0.14918903
-0.9300 0.14925270
-0.9275 0.14929237
-0.9250 0.14927445
-0.9225 0.14936109
-0.9200 0.14935229
-0.9175 0.14936765
-0.9150 0.14944708
-0.9125 0.14941148
-0.9100 0.14946460
-0.9075 0.14950365
-0.9050 0.14947716
-0.9025 0.14955592
-0.9000 0.14954560
-0.8975 0.14955129
-0.8950 0.14962669
-0.8925 0.14958636
-0.8900 0.14963041
-0.8875 0.14966756
-0.8850 0.14963390
-0.8825 0.14970550
-0.8800 0.14969301
-0.8775 0.14969069
-0.8750 0.14976175
-0.8725 0.14971715
-0.8700 0.14975361
-0.8675 0.14978815
-0.8650 0.14974847
-0.8625 0.14981382
-0.8600 0.14979873
-0.8575 0.14978983
-0.8550 0.14985666
-0.8525 0.14980822
-0.8500 0.14983848
-0.8475 0.14987025
-0.8450 0.14982570
-0.8425 0.14988600
-0.8400 0.14986853
-0.8375 0.14985473
-0.8350 0.14991830
-0.8325 0.14986720
-0.8300 0.14989343
-0.8275 0.14992363
-0.8250 0.14987663
-0.8225 0.14993463
-0.8200 0.14991700
-0.8175 0.14990223
-0.8150 0.14996612
-0.8125 0.14991682
-0.8100 0.14994511
-0.8075 0.14997922
-0.8050 0.14993822
-0.8025 0.15000358
-0.8000 0.14999615
-0.7975 0.14999633
-0.7950 0.15007701
-0.7925 0.15005332
-0.7900 0.15011654
-0.7875 0.15019085
-0.7850 0.15022357
-0.7825 0.15038092
-0.7800 0.15056241
-0.7775 0.15091082
-0.7750 0.15139554
-0.7725 0.15167040
-0.7700 0.15178552
-0.7675 0.15170043
-0.7650 0.15129593
-0.7625 0.15080269
-0.7600 0.15011000
-0.7575 0.14930841
-0.7550 0.14856991
-0.7525 0.14774936
-0.7500 0.14707414
-0.7475 0.14655540
-0.7450 0.14610997
-0.7425 0.14596178
-0.7400 0.14595988
-0.7375 0.14614200
-0.7350 0.14660175
-0.7325 0.14710512
-0.7300 0.14778188
-0.7275 0.14853510
-0.7250 0.14918223
-0.7225 0.14984273
-0.7200 0.15027534
-0.7175 0.15047055
-0.7150 0.15047059
-0.7125 0.15021613
-0.7100 0.15001942
-0.7075 0.14993632
-0.7050 0.14978841
-0.7025 0.14974687
-0.7000 0.14969361
-0.6975 0.14959951
-0.6950 0.14961306
-0.6925 0.14953292
-0.6900 0.14949100
-0.6875 0.14950659
-0.6850 0.14941419
-0.6825 0.14941844
-0.6800 0.14939743
-0.6775 0.14932431
-0.6750 0.14935593
-0.6725 0.14929065
-0.6700 0.14925493
-0.6675 0.14928054
-0.6650 0.14919260
-0.6625 0.14919651
-0.6600 0.14918281
-0.6575 0.14910645
-0.6550 0.14913630
-0.6525 0.14907489
-0.6500 0.14903133
-0.6475 0.14905783
-0.6450 0.14896753
-0.6425 0.14896206
-0.6400 0.14895198
-0.6375 0.14886673
-0.6350 0.14888897
-0.6325 0.14883021
-0.6300 0.14877384
-0.6275 0.14879803
-0.6250 0.14870480
-0.6225 0.14868561
-0.6200 0.14867888
-0.6175 0.14858318
-0.6150 0.14859431
-0.6125 0.14853982
-0.6100 0.14846811
-0.6075 0.14848781
-0.6050 0.14839387
-0.6025 0.14835784
-0.6000 0.14835483
-0.5975 0.14824949
-0.5950 0.14824627
-0.5925 0.14819889
-0.5900 0.14811060
-0.5875 0.14812304
-0.5850 0.14803242
-0.5825 0.14797671
-0.5800 0.14797643
-0.5775 0.14786474
-0.5750 0.14784321
-0.5725 0.14780549
-0.5700 0.14770071
-0.5675 0.14770146
-0.5650 0.14761916
-0.5625 0.14754109
-0.5600 0.14753999
-0.5575 0.14742745
-0.5550 0.14738271
-0.5525 0.14735487
-0.5500 0.14723624
-0.5475 0.14721879
-0.5450 0.14714948
-0.5425 0.14704758
-0.5400 0.14703928
-0.5375 0.14693291
-0.5350 0.14685997
-0.5325 0.14683736
-0.5300 0.14671226
-0.5275 0.14666871
-0.5250 0.14661420
-0.5225 0.14649110
-0.5200 0.14646612
-0.5175 0.14637348
-0.5150 0.14626982
-0.5125 0.14624366
-0.5100 0.14612283
-0.5075 0.14604596
-0.5050 0.14600082
-0.5025 0.14586752
-0.5000 0.14581449
-0.4975 0.14573950
-0.4950 0.14560992
-0.4925 0.14556815
-0.4900 0.14546221
-0.4875 0.14534981
-0.4850 0.14530247
-0.4825 0.14517488
-0.4800 0.14508470
-0.4775 0.14501966
-0.4750 0.14488174
-0.4725 0.14481014
-0.4700 0.14472170
-0.4675 0.14458470
-0.4650 0.14452028
-0.4625 0.14440979
-0.4600 0.14428358
-0.4575 0.14421363
-0.4550 0.14408691
-0.4525 0.14397645
-0.4500 0.14389296
-0.4475 0.14375672
-0.4450 0.14365991
-0.4425 0.14356030
-0.4400 0.14342108
-0.4375 0.14332960
-0.4350 0.14321694
-0.4325 0.14308023
-0.4300 0.14298474
-0.4275 0.14286350
-0.4250 0.14273309
-0.4225 0.14262797
-0.4200 0.14250089
-0.4175 0.14237756
-0.4150 0.14226134
-0.4125 0.14213096
-0.4100 0.14201075
-0.4075 0.14188626
-0.4050 0.14175457
-0.4025 0.14163083
-0.4000 0.14150361
-0.3975 0.14137163
-0.3950 0.14123972
-0.3925 0.14111382
-0.3900 0.14098130
-0.3875 0.14083941
-0.3850 0.14071702
-0.3825 0.14058224
-0.3800 0.14043139
-0.3775 0.14031304
-0.3750 0.14017284
-0.3725 0.14001667
-0.3700 0.13990179
-0.3675 0.13975223
-0.3650 0.13959592
-0.3625 0.13948343
-0.3600 0.13932194
-0.3575 0.13916954
-0.3550 0.13905786
-0.3525 0.13888351
-0.3500 0.13873769
-0.3475 0.13862477
-0.3450 0.13843809
-0.3425 0.13830042
-0.3400 0.13818377
-0.3375 0.13798654
-0.3350 0.13785768
-0.3325 0.13773449
-0.3300 0.13752948
-0.3275 0.13740940
-0.3250 0.13727686
-0.3225 0.13706737
-0.3200 0.13695549
-0.3175 0.13681180
-0.3150 0.13660051
-0.3125 0.13649591
-0.3100 0.13634047
-0.3075 0.13612914
-0.3050 0.13603067
-0.3025 0.13586382
-0.3000 0.13565345
-0.2975 0.13555984
-0.2950 0.13538263
-0.2925 0.13517359
-0.2900 0.13508356
-0.2875 0.13489758
-0.2850 0.13468974
-0.2825 0.13460201
-0.2800 0.13440920
-0.2775 0.13420205
-0.2750 0.13411542
-0.2725 0.13391798
-0.2700 0.13371071
-0.2675 0.13362401
-0.2650 0.13342427
-0.2625 0.13321590
-0.2600 0.13312799
-0.2575 0.13292831
-0.2550 0.13271778
-0.2525 0.13262749
-0.2500 0.13243016
-0.2475 0.13221645
-0.2450 0.13212254
-0.2425 0.13192966
-0.2400 0.13171191
-0.2375 0.13161295
-0.2350 0.13142626
-0.2325 0.13120398
-0.2300 0.13109834
-0.2275 0.13091893
-0.2250 0.13069221
-0.2225 0.13057794
-0.2200 0.13040589
-0.2175 0.13017576
-0.2150 0.13005062
-0.2125 0.12988438
-0.2100 0.12965320
-0.2075 0.12951470
-0.2050 0.12935142
-0.2025 0.12912233
-0.2000 0.12896787
-0.1975 0.12880375
-0.1950 0.12857983
-0.1925 0.12840705
-0.1900 0.12823744
-0.1875 0.12802087
-0.1850 0.12782829
-0.1825 0.12764776
-0.1800 0.12743846
-0.1775 0.12722654
-0.1750 0.12702919
-0.1725 0.12682248
-0.1700 0.12659551
-0.1675 0.12637553
-0.1650 0.12616047
-0.1625 0.12592728
-0.1600 0.12568015
-0.1575 0.12544341
-0.1550 0.12521165
-0.1525 0.12493628
-0.1500 0.12466432
-0.1475 0.12443473
-0.1450 0.12413737
-0.1425 0.12381877
-0.1400 0.12357728
-0.1375 0.12327683
-0.1350 0.12290665
-0.1325 0.12262928
-0.1300 0.12234666
-0.1275 0.12193372
-0.1250 0.12159928
-0.1225 0.12133554
-0.1200 0.12091177
-0.1175 0.12050971
-0.1150 0.12023689
-0.1125 0.11985652
-0.1100 0.11939832
-0.1075 0.11908942
-0.1050 0.11878444
-0.1025 0.11831701
-0.1000 0.11796599
-0.0975 0.11772395
-0.0950 0.11733068
-0.0925 0.11696692
-0.0900 0.11677499
-0.0875 0.11652730
-0.0850 0.11622427
-0.0825 0.11610980
-0.0800 0.11605913
-0.0775 0.11592959
-0.0750 0.11598558
-0.0725 0.11621909
-0.0700 0.11642276
-0.0675 0.11684996
-0.0650 0.11756081
-0.0625 0.11846109
-0.0600 0.11973078
-0.0575 0.12167345
-0.0550 0.12429004
-0.0525 0.12728220
-0.0500 0.13038713
-0.0475 0.13312995
-0.0450 0.13486159
-0.0425 0.13520067
-0.0400 0.13387862
-0.0375 0.13055842
-0.0350 0.12507256
-0.0325 0.11759980
-0.0300 0.10832210
-0.0275 0.09739954
-0.0250 0.08532993
-0.0225 0.07267833
-0.0200 0.05985906
-0.0175 0.04737639
-0.0150 0.03585474
-0.0125 0.02567709
-0.0100 0.01707295
-0.0075 0.01035457
-0.0050 0.00553822
-0.0025 0.00251876
-0.0000 0.00151567
0.0025 0.00251876
0.0050 0.00553822
0.0075 0.01035457
0.0100 0.01707295
0.0125 0.02567709
0.0150 0.03585474
0.0175 0.04737639
0.0200 0.05985906
0.0225 0.07267833
0.0250 0.08532993
0.0275 0.09739954
0.0300 0.10832210
0.0325 0.11759980
0.0350 0.12507256
0.0375 0.13055842
0.0400 0.13387862
0.0425 0.13520067
0.0450 0.13486159
0.0475 0.13312995
0.0500 0.13038713
0.0525 0.12728220
0.0550 0.12429004
0.0575 0.12167345
0.0600 0.11973078
0.0625 0.11846109
0.0650 0.11756081
0.0675 0.11684996
0.0700 0.11642276
0.0725 0.11621909
0.0750 0.11598558
0.0775 0.11592959
0.0800 0.11605913
0.0825 0.11610980
0.0850 0.11622427
0.0875 0.11652730
0.0900 0.11677499
0.0925 0.11696692
0.0950 0.11733068
0.0975 0.11772395
0.1000 0.11796599
0.1025 0.11831701
0.1050 0.11878444
0.1075 0.11908942
0.1100 0.11939832
0.1125 0.11985652
0.1150 0.12023689
0.1175 0.12050971
0.1200 0.12091177
0.1225 0.12133554
0.1250 0.12159928
0.1275 0.12193372
0.1300 0.12234666
0.1325 0.12262928
0.1350 0.12290665
0.1375 0.12327683
0.1400 0.12357728
0.1425 0.12381877
0.1450 0.12413737
0.1475 0.12443473
0.1500 0.12466432
0.1525 0.12493628
0.1550 0.12521165
0.1575 0.12544341
0.1600 0.12568015
0.1625 0.12592728
0.1650 0.12616047
0.1675 0.12637553
0.1700 0.12659551
0.1725 0.12682248
0.1750 0.12702919
0.1775 0.12722654
0.1800 0.12743846
0.1825 0.12764776
0.1850 0.12782829
0.1875 0.12802087
0.1900 0.12823744
0.1925 0.12840705
0.1950 0.12857983
0.1975 0.12880375
0.2000 0.12896787
0.2025 0.12912233
0.2050 0.12935142
0.2075 0.12951470
0.2100 0.12965320
0.2125 0.12988438
0.2150 0.13005062
0.2175 0.13017576
0.2200 0.13040589
0.2225 0.13057794
0.2250 0.13069221
0.2275 0.13091893
0.2300 0.13109834
0.2325 0.13120398
0.2350 0.13142626
0.2375 0.13161295
0.2400 0.13171191
0.2425 0.13192966
0.2450 0.13212254
0.2475 0.13221645
0.2500 0.13243016
0.2525 0.13262749
0.2550 0.13271778
0.2575 0.13292831
0.2600 0.13312799
0.2625 0.13321590
0.2650 0.13342427
0.2675 0.13362401
0.2700 0.13371071
0.2725 0.13391798
0.2750 0.13411542
0.2775 0.13420205
0.2800 0.13440920
0.2825 0.13460201
0.2850 0.13468974
0.2875 0.13489758
0.2900 0.13508356
0.2925 0.13517359
0.2950 0.13538263
0.2975 0.13555984
0.3000 0.13565345
0.3025 0.13586382
0.3050 0.13603067
0.3075 0.13612914
0.3100 0.13634047
0.3125 0.13649591
0.3150 0.13660051
0.3175 0.13681180
0.3200 0.13695549
0.3225 0.13706737
0.3250 0.13727686
0.3275 0.13740940
0.3300 0.13752948
0.3325 0.13773449
0.3350 0.13785768
0.3375 0.13798654
0.3400 0.13818377
0.3425 0.13830042
0.3450 0.13843809
0.3475 0.13862477
0.3500 0.13873769
0.3525 0.13888351
0.3550 0.13905786
0.3575 0.13916954
0.3600 0.13932194
0.3625 0.13948343
0.3650 0.13959592
0.3675 0.13975223
0.3700 0.13990179
0.3725 0.14001667
0.3750 0.14017284
0.3775 0.14031304
0.3800 0.14043139
0.3825 0.14058224
0.3850 0.14071702
0.3875 0.14083941
0.3900 0.14098130
0.3925 0.14111382
0.3950 0.14123972
0.3975 0.14137163
0.4000 0.14150361
0.4025 0.14163083
0.4050 0.14175457
0.4075 0.14188626
0.4100 0.14201075
0.4125 0.14213096
0.4150 0.14226134
0.4175 0.14237756
0.4200 0.14250089
0.4225 0.14262797
0.4250 0.14273309
0.4275 0.14286350
0.4300 0.14298474
0.4325 0.14308023
0.4350 0.14321694
0.4375 0.14332960
0.4400 0.14342108
0.4425 0.14356030
0.4450 0.14365991
0.4475 0.14375672
0.4500 0.14389296
0.4525 0.14397645
0.4550 0.14408691
0.4575 0.14421363
0.4600 0.14428358
0.4625 0.14440979
0.4650 0.14452028
0.4675 0.14458470
0.4700 0.14472170
0.4725 0.14481014
0.4750 0.14488174
0.4775 0.14501966
0.4800 0.14508470
0.4825 0.14517488
0.4850 0.14530247
0.4875 0.14534981
0.4900 0.14546221
0.4925 0.14556815
0.4950 0.14560992
0.4975 0.14573950
0.5000 0.14581449
0.5025 0.14586752
0.5050 0.14600082
0.5075 0.14604596
0.5100 0.14612283
0.5125 0.14624366
0.5150 0.14626982
0.5175 0.14637348
0.5200 0.14646612
0.5225 0.14649110
0.5250 0.14661420
0.5275 0.14666871
0.5300 0.14671226
0.5325 0.14683736
0.5350 0.14685997
0.5375 0.14693291
0.5400 0.14703928
0.5425 0.14704758
0.5450 0.14714948
0.5475 0.14721879
0.5500 0.14723624
0.5525 0.14735487
0.5550 0.14738271
0.5575 0.14742745
0.5600 0.14753999
0.5625 0.14754109
0.5650 0.14761916
0.5675 0.14770146
0.5700 0.14770071
0.5725 0.14780549
0.5750 0.14784321
0.5775 0.14786474
0.5800 0.14797643
0.5825 0.14797671
0.5850 0.14803242
0.5875 0.14812304
0.5900 0.14811060
0.5925 0.14819889
0.5950 0.14824627
0.5975 0.14824949
0.6000 0.14835483
0.6025 0.14835784
0.6050 0.14839387
0.6075 0.14848781
0.6100 0.14846811
0.6125 0.14853982
0.6150 0.14859431
0.6175 0.14858318
0.6200 0.14867888
0.6225 0.14868561
0.6250 0.14870480
0.6275 0.14879803
0.6300 0.14877384
0.6325 0.14883021
0.6350 0.14888897
0.6375 0.14886673
0.6400 0.14895198
0.6425 0.14896206
0.6450 0.14896753
0.6475 0.14905783
0.6500 0.14903133
0.6525 0.14907489
0.6550 0.14913630
0.6575 0.14910645
0.6600 0.14918281
0.6625 0.14919651
0.6650 0.14919260
0.6675 0.14928054
0.6700 0.14925493
0.6725 0.14929065
0.6750 0.14935593
0.6775 0.14932431
0.6800 0.14939743
0.6825 0.14941844
0.6850 0.14941419
0.6875 0.14950659
0.6900 0.14949100
0.6925 0.14953292
0.6950 0.14961306
0.6975 0.14959951
0.7000 0.14969361
0.7025 0.14974687
0.7050 0.14978841
0.7075 0.14993632
0.7100 0.15001942
0.7125 0.15021613
0.7150 0.15047059
0.7175 0.15047055
0.7200 0.15027534
0.7225 0.14984273
0.7250 0.14918223
0.7275 0.14853510
0.7300 0.14778188
0.7325 0.14710512
0.7350 0.14660175
0.7375 0.14614200
0.7400 0.14595988
0.7425 0.14596178
0.7450 0.14610997
0.7475 0.14655540
0.7500 0.14707414
0.7525 0.14774936
0.7550 0.14856991
0.7575 0.14930841
0.7600 0.15011000
0.7625 0.15080269
0.7650 0.15129593
0.7675 0.15170043
0.7700 0.15178552
0.7725 0.15167040
0.7750 0.15139554
0.7775 0.15091082
0.7800 0.15056241
0.7825 0.15038092
0.7850 0.15022357
0.7875 0.15019085
0.7900 0.15011654
0.7925 0.15005332
0.7950 0.15007701
0.7975 0.14999633
0.8000 0.14999615
0.8025 0.15000358
0.8050 0.14993822
0.8075 0.14997922
0.8100 0.14994511
0.8125 0.14991682
0.8150 0.14996612
0.8175 0.14990223
0.8200 0.14991700
0.8225 0.14993463
0.8250 0.14987663
0.8275 0.14992363
0.8300 0.14989343
0.8325 0.14986720
0.8350 0.14991830
0.8375 0.14985473
0.8400 0.14986853
0.8425 0.14988600
0.8450 0.14982570
0.8475 0.14987025
0.8500 0.14983848
0.8525 0.14980822
0.8550 0.14985666
0.8575 0.14978983
0.8600 0.14979873
0.8625 0.14981382
0.8650 0.14974847
0.8675 0.14978815
0.8700 0.14975361
0.8725 0.14971715
0.8750 0.14976175
0.8775 0.14969069
0.8800 0.14969301
0.8825 0.14970550
0.8850 0.14963390
0.8875 0.14966756
0.8900 0.14963041
0.8925 0.14958636
0.8950 0.14962669
0.8975 0.14955129
0.9000 0.14954560
0.9025 0.14955592
0.9050 0.14947716
0.9075 0.14950365
0.9100 0.14946460
0.9125 0.14941148
0.9150 0.14944708
0.9175 0.14936765
0.9200 0.14935229
0.9225 0.14936109
0.9250 0.14927445
0.9275 0.14929237
0.9300 0.14925270
0.9325 0.14918903
0.9350 0.14921936
0.9375 0.14913706
0.9400 0.14911029
0.9425 0.14911864
0.9450 0.14902419
0.9475 0.14903214
0.9500 0.14899411
0.9525 0.14891901
0.9550 0.14894365
0.9575 0.14886102
0.9600 0.14882154
0.9625 0.14883090
0.9650 0.14873021
0.9675 0.14872703
0.9700 0.14869397
0.9725 0.14860759
0.9750 0.14862613
0.9775 0.14854731
0.9800 0.14849437
0.9825 0.14850594
0.9850 0.14840258
0.9875 0.14838719
0.9900 0.14836288
0.9925 0.14826669
0.9950 0.14827831
0.9975 0.14820856
1.0000 0.14814201
1.0025 0.14815604
1.0050 0.14805539
1.0075 0.14802659
1.0100 0.14801415
1.0125 0.14791130
1.0150 0.14791436
1.0175 0.14785930
1.0200 0.14777989
1.0225 0.14779529
1.0250 0.14770400
1.0275 0.14766073
1.0300 0.14766114
1.0325 0.14755729
1.0350 0.14754949
1.0375 0.14751397
1.0400 0.14742414
1.0425 0.14743819
1.0450 0.14736372
1.0475 0.14730573
1.0500 0.14731738
1.0525 0.14722067
1.0550 0.14719965
1.0575 0.14718627
1.0600 0.14709134
1.0625 0.14710008
1.0650 0.14704960
1.0675 0.14697868
1.0700 0.14699821
1.0725 0.14691781
1.0750 0.14688228
1.0775 0.14688985
1.0800 0.14679909
1.0825 0.14679855
1.0850 0.14677698
1.0875 0.14669827
1.0900 0.14672082
1.0925 0.14666593
1.0950 0.14661704
1.0975 0.14664184
1.1000 0.14656636
1.1025 0.14655403
1.1050 0.14656194
1.1075 0.14648507
1.1100 0.14650495
1.1125 0.14648320
1.1150 0.14642580
1.1175 0.14646272
1.1200 0.14641316
1.1225 0.14638933
1.1250 0.14642322
1.1275 0.14636050
1.1300 0.14637352
1.1325 0.14638781
1.1350 0.14633089
1.1375 0.14637335
1.1400 0.14635865
1.1425 0.14632706
1.1450 0.14638158
1.1475 0.14634399
1.1500 0.14634874
1.1525 0.14639616
1.1550 0.14635126
1.1575 0.14639266
1.1600 0.14641741
1.1625 0.14638486
1.1650 0.14645241
1.1675 0.14644828
1.1700 0.14644608
1.1725 0.14652039
1.1750 0.14649700
1.1775 0.14653304
1.1800 0.14659471
1.1825 0.14656943
1.1850 0.14664061
1.1875 0.14667433
1.1900 0.14666827
1.1925 0.14676024
1.1950 0.14676438
1.1975 0.14679292
1.2000 0.14688380
1.2025 0.14687224
1.2050 0.14693941
1.2075 0.14700841
1.2100 0.14700212
1.2125 0.14710020
1.2150 0.14713440
1.2175 0.14715485
1.2200 0.14726436
1.2225 0.14726970
1.2250 0.14732782
1.2275 0.14742392
1.2300 0.14742038
1.2325 0.14751475
1.2350 0.14757636
1.2375 0.14758907
1.2400 0.14770553
1.2425 0.14772836
1.2450 0.14777483
1.2475 0.14788763
1.2500 0.14788828
1.2525 0.14797291
1.2550 0.14805508
1.2575 0.14806086
1.2600 0.14817455
1.2625 0.14821286
1.2650 0.14824705
1.2675 0.14836675
1.2700 0.14837154
1.2725 0.14844374
1.2750 0.14853837
1.2775 0.14853808
1.2800 0.14864352
1.2825 0.14869268
1.2850 0.14871533
1.2875 0.14883431
1.2900 0.14884214
1.2925 0.14890170
1.2950 0.14900150
1.2975 0.14899578
1.3000 0.14909093
1.3025 0.14914557
1.3050 0.14915811
1.3075 0.14927172
1.3100 0.14928059
1.3125 0.14932878
1.3150 0.14942820
1.3175 0.14941737
1.3200 0.14950238
1.3225 0.14955760
1.3250 0.14956170
1.3275 0.14966804
1.3300 0.14967535
1.3325 0.14971416
1.3350 0.14980949
1.3375 0.14979362
1.3400 0.14986985
1.3425 0.14992182
1.3450 0.14991921
1.3475 0.15001810
1.3500 0.15002150
1.3525 0.15005333
1.3550 0.15014245
1.3575 0.15012187
1.3600 0.15019151
1.3625 0.15023776
1.3650 0.15023074
1.3675 0.15032348
1.3700 0.15032207
1.3725 0.15035067
1.3750 0.15043388
1.3775 0.15041158
1.3800 0.15048028
1.3825 0.15052353
1.3850 0.15052324
1.3875 0.15062249
1.3900 0.15057475
1.3925 0.15038312
1.3950 0.15013594
1.3975 0.14974571
1.4000 0.14946341
1.4025 0.14921146
1.4050 0.14900597
1.4075 0.14900358
1.4100 0.14901929
1.4125 0.14918653
1.4150 0.14949849
1.4175 0.14979563
1.4200 0.15024647
1.4225 0.15069233
1.4250 0.15110956
1.4275 0.15159304
1.4300 0.15192370
1.4325 0.15222408
1.4350 0.15245884
1.4375 0.15248870
1.4400 0.15249490
1.4425 0.15233784
1.4450 0.15206219
1.4475 0.15180673
1.4500 0.15143348
1.4525 0.15117575
1.4550 0.15108727
1.4575 0.15102697
1.4600 0.15106573
1.4625 0.15105235
1.4650 0.15102780
1.4675 0.15108301
1.4700 0.15103584
1.4725 0.15105263
1.4750 0.15108106
1.4775 0.15103384
1.4800 0.15108301
1.4825 0.15106459
1.4850 0.15104689
1.4875 0.15110005
1.4900 0.15104913
1.4925 0.15107061
1.4950 0.15109022
1.4975 0.15104414
1.5000 0.15109409
1.5025 0.15106634
1.5050 0.15105223
1.5075 0.15109981
1.5100 0.15104442
1.5125 0.15106896
1.5150 0.15107848
1.5175 0.15103335
1.5200 0.15108275
1.5225 0.15104569
1.5250 0.15103486
1.5275 0.15107572
1.5300 0.15101652
1.5325 0.15104354
1.5350 0.15104272
1.5375 0.15099882
1.5400 0.15104683
1.5425 0.15100100
1.5450 0.15099330
1.5475 0.15102675
1.5500 0.15096458
1.5525 0.15099361
1.5550 0.15098267
1.5575 0.15094030
1.5600 0.15098629
1.5625 0.15093262
1.5650 0.15092795
1.5675 0.15095381
1.5700 0.15088959
1.5725 0.15092033
1.5750 0.15090000
1.5775 0.15085953
1.5800 0.15090321
1.5825 0.15084299
1.5850 0.15084141
1.5875 0.15086010
1.5900 0.15079486
1.5925 0.15082728
1.5950 0.15079877
1.5975 0.15076072
1.6000 0.15080224
1.6025 0.15073704
1.6050 0.15073879
1.6075 0.15075124
1.6100 0.15068612
1.6125 0.15072043
1.6150 0.15068535
1.6175 0.15065032
1.6200 0.15069020
1.6225 0.15062176
1.6250 0.15062717
1.6275 0.15063475
1.6300 0.15057085
1.6325 0.15060747
1.6350 0.15056764
1.6375 0.15053622
1.6400 0.15057526
1.6425 0.15050531
1.6450 0.15051479
1.6475 0.15051906
1.6500 0.15045740
1.6525 0.15049683
1.6550 0.15045413
1.6575 0.15042687
1.6600 0.15046601
1.6625 0.15039615
1.6650 0.15041008
1.6675 0.15041262
1.6700 0.15035409
1.6725 0.15039683
1.6750 0.15035296
1.6775 0.15033029
1.6800 0.15037044
1.6825 0.15030198
1.6850 0.15032060
1.6875 0.15032278
1.6900 0.15026796
1.6925 0.15031435
1.6950 0.15027063
1.6975 0.15025269
1.7000 0.15029448
1.7025 0.15022819
1.7050 0.15025142
1.7075 0.15025410
1.7100 0.15020308
1.7125 0.15025297
1.7150 0.15021004
1.7175 0.15019642
1.7200 0.15023988
1.7225 0.15017579
1.7250 0.15020294
1.7275 0.15020616
1.7300 0.15015830
1.7325 0.15021092
1.7350 0.15016853
1.7375 0.15015816
1.7400 0.15020256
1.7425 0.15013986
1.7450 0.15016961
1.7475 0.15017266
1.7500 0.15012666
1.7525 0.15018063
1.7550 0.15013788
1.7575 0.15012918
1.7600 0.15017335
1.7625 0.15011079
1.7650 0.15014152
1.7675 0.15014338
1.7700 0.15009773
1.7725 0.15015165
1.7750 0.15010751
1.7775 0.15009897
1.7800 0.15014187
1.7825 0.15007830
1.7850 0.15010869
1.7875 0.15010862
1.7900 0.15006216
1.7925 0.15011507
1.7950 0.15006892
1.7975 0.15005950
1.8000 0.15010065
1.8025 0.15003539
1.8050 0.15006467
1.8075 0.15006251
1.8100 0.15001456
1.8125 0.15006603
1.8150 0.15001781
1.8175 0.15000692
1.8200 0.15004636
1.8225 0.14997921
1.8250 0.15000698
1.8275 0.15000304
1.8300 0.14995325
1.8325 0.15000320
1.8350 0.14995321
1.8375 0.14994047
1.8400 0.14997856
1.8425 0.14990950
1.8450 0.14993549
1.8475 0.14993036
1.8500 0.14987845
1.8525 0.14992693
1.8550 0.14987566
1.8575 0.14986069
1.8600 0.14989793
1.8625 0.14982703
1.8650 0.14985095
1.8675 0.14984539
1.8700 0.14979109
1.8725 0.14983811
1.8750 0.14978620
1.8775 0.14976859
1.8800 0.14980554
1.8825 0.14973296
1.8850 0.14975449
1.8875 0.14974938
1.8900 0.14969242
1.8925 0.14973799
1.8950 0.14968623
1.8975 0.14966553
1.9000 0.14970282
1.9025 0.14962883
1.9050 0.14964759
1.9075 0.14964396
1.9100 0.14958412
1.9125 0.14962822
1.9150 0.14957760
1.9175 0.14955335
1.9200 0.14959161
1.9225 0.14951666
1.9250 0.14953223
1.9275 0.14953121
1.9300 0.14946835
1.9325 0.14951090
1.9350 0.14946257
1.9375 0.14943432
1.9400 0.14947410
1.9425 0.14939885
1.9450 0.14941075
1.9475 0.14941352
1.9500 0.14934761
1.9525 0.14938838
1.9550 0.14934365
1.9575 0.14931094
1.9600 0.14935259
1.9625 0.14927794
1.9650 0.14928557
1.9675 0.14929327
1.9700 0.14922436
1.9725 0.14926291
1.9750 0.14922316
1.9775 0.14918551
1.9800 0.14922910
1.9825 0.14915610
1.9850 0.14915872
1.9875 0.14917227
1.9900 0.14910050
1.9925 0.14913613
1.9950 0.14910267
1.9975 0.14905950
2.0000 0.14910464
2.0025 0.14903445
2.0050 0.14903103
2.0075 0.14905092
2.0100 0.14897643
2.0125 0.14900789
2.0150 0.14898175
2.0175 0.14893217
2.0200 0.14897766
2.0225 0.14891117
2.0250 0.14889996
2.0275 0.14892565
2.0300 0.14884794
2.0325 0.14887261
2.0350 0.14885351
2.0375 0.14879489
2.0400 0.14883692
2.0425 0.14877257
2.0450 0.14874750
2.0475 0.14877332
2.0500 0.14868461
2.0525 0.14868795
2.0550 0.14866135
2.0575 0.14854945
2.0600 0.14852080
2.0625 0.14840785
2.0650 0.14837779
2.0675 0.14845926
2.0700 0.14846943
2.0725 0.14860522
2.0750 0.14874914
2.0775 0.14883445
2.0800 0.14902441
2.0825 0.14911340
2.0850 0.14918826
2.0875 0.14930851
2.0900 0.14927483
2.0925 0.14928059
2.0950 0.14925465
2.0975 0.14910773
2.1000 0.14903790
2.1025 0.14887527
2.1050 0.14868766
2.1075 0.14858839
2.1100 0.14838494
2.1125 0.14826815
2.1150 0.14821786
2.1175 0.14811259
2.1200 0.14816419
2.1225 0.14821519
2.1250 0.14823276
2.1275 0.14832026
2.1300 0.14828021
2.1325 0.14828581
2.1350 0.14833105
2.1375 0.14826681
2.1400 0.14830000
2.1425 0.14829980
2.1450 0.14824743
2.1475 0.14829929
2.1500 0.14825383
2.1525 0.14823371
2.1550 0.14827833
2.1575 0.14820865
2.1600 0.14822573
2.1625 0.14823581
2.1650 0.14817255
2.1675 0.14821716
2.1700 0.14818239
2.1725 0.14814845
2.1750 0.14819678
2.1775 0.14813049
2.1800 0.14813460
2.1825 0.14815726
2.1850 0.14808800
2.1875 0.14812478
2.1900 0.14810420
2.1925 0.14805841
2.1950 0.14810845
2.1975 0.14805002
2.2000 0.14804093
2.2025 0.14807520
2.2050 0.14800367
2.2075 0.14803063
2.2100 0.14802591
2.2125 0.14796985
2.2150 0.14801837
2.2175 0.14797172
2.2200 0.14794913
2.2225 0.14799246
2.2250 0.14792288
2.2275 0.14793800
2.2300 0.14794952
2.2325 0.14788546
2.2350 0.14792890
2.2375 0.14789732
2.2400 0.14786146
2.2425 0.14791049
2.2450 0.14784725
2.2475 0.14784889
2.2500 0.14787560
2.2525 0.14780681
2.2550 0.14784179
2.2575 0.14782757
2.2600 0.14777950
2.2625 0.14783024
2.2650 0.14777772
2.2675 0.14776489
2.2700 0.14780410
2.2725 0.14773506
2.2750 0.14775865
2.2775 0.14776276
2.2800 0.14770462
2.2825 0.14775257
2.2850 0.14771499
2.2875 0.14768758
2.2900 0.14773551
2.2925 0.14767129
2.2950 0.14768123
2.2975 0.14770304
2.3000 0.14763827
2.3025 0.14767911
2.3050 0.14765973
2.3075 0.14761871
2.3100 0.14767096
2.3125 0.14761665
2.3150 0.14761160
2.3175 0.14764859
2.3200 0.14758203
2.3225 0.14761216
2.3250 0.14761266
2.3275 0.14756028
2.3300 0.14761187
2.3325 0.14757237
2.3350 0.14755206
2.3375 0.14760022
2.3400 0.14753758
2.3425 0.14755432
2.3450 0.14757445
2.3475 0.14751436
2.3500 0.14756029
2.3525 0.14753963
2.3550 0.14750505
2.3575 0.14755965
2.3600 0.14750655
2.3625 0.14750829
2.3650 0.14754562
2.3675 0.14748295
2.3700 0.14751904
2.3725 0.14751937
2.3750 0.14747285
2.3775 0.14752858
2.3800 0.14749024
2.3825 0.14747660
2.3850 0.14752692
2.3875 0.14746767
2.3900 0.14749088
2.3925 0.14751211
2.3950 0.14745738
2.3975 0.14750872
2.4000 0.14748949
2.4025 0.14746142
2.4050 0.14751974
2.4075 0.14746965
2.4100 0.14747818
2.4125 0.14751789
2.4150 0.14746002
2.4175 0.14750240
2.4200 0.14750457
2.4225 0.14746433
2.4250 0.14752508
2.4275 0.14748934
2.4300 0.14748268
2.4325 0.14753649
2.4350 0.14748135
2.4375 0.14751147
2.4400 0.14753491
2.4425 0.14748602
2.4450 0.14754336
2.4475 0.14752618
2.4500 0.14750507
2.4525 0.14756774
2.4550 0.14752075
2.4575 0.14753654
2.4600 0.14757874
2.4625 0.14752568
2.4650 0.14757470
2.4675 0.14757811
2.4700 0.14754435
2.4725 0.14761005
2.4750 0.14757581
2.4775 0.14757638
2.4800 0.14763275
2.4825 0.14758064
2.4850 0.14761766
2.4875 0.14764126
2.4900 0.14759764
2.4925 0.14766033
2.4950 0.14764255
2.4975 0.14762815
2.5000 0.14769338
2.5025 0.14764706
2.5050 0.14766984
2.5075 0.14771135
2.5100 0.14766173
2.5125 0.14771665
2.5150 0.14771747
2.5175 0.14768983
2.5200 0.14775876
2.5225 0.14772284
2.5250 0.14773094
2.5275 0.14778694
2.5300 0.14773643
2.5325 0.14778086
2.5350 0.14780102
2.5375 0.14776342
2.5400 0.14783154
2.5425 0.14781048
2.5450 0.14780517
2.5475 0.14787201
2.5500 0.14782609
2.5525 0.14785913
2.5550 0.14789805
2.5575 0.14785472
2.5600 0.14791871
2.5625 0.14791564
2.5650 0.14789921
2.5675 0.14797322
2.5700 0.14793658
2.5725 0.14795834
2.5750 0.14801391
2.5775 0.14796918
2.5800 0.14802676
2.5825 0.14804264
2.5850 0.14801763
2.5875 0.14809484
2.5900 0.14807091
2.5925 0.14808201
2.5950 0.14815081
2.5975 0.14810850
2.6000 0.14815818
2.6025 0.14819210
2.6050 0.14816104
2.6075 0.14823769
2.6100 0.14822847
2.6125 0.14822993
2.6150 0.14830813
2.6175 0.14827124
2.6200 0.14831232
2.6225 0.14836217
2.6250 0.14832752
2.6275 0.14840098
2.6300 0.14840685
2.6325 0.14840013
2.6350 0.14848414
2.6375 0.14845480
2.6400 0.14848747
2.6425 0.14855049
2.6450 0.14851462
2.6475 0.14858343
2.6500 0.14860359
2.6525 0.14859047
2.6550 0.14867724
2.6575 0.14865682
2.6600 0.14868195
2.6625 0.14875530
2.6650 0.14872023
2.6675 0.14878397
2.6700 0.14881686
2.6725 0.14879923
2.6750 0.14888661
2.6775 0.14887556
2.6800 0.14889449
2.6825 0.14897552
2.6850 0.14894278
2.6875 0.14900182
2.6900 0.14904543
2.6925 0.14902508
2.6950 0.14911195
2.6975 0.14910971
2.7000 0.14912404
2.7025 0.14921046
2.7050 0.14918094
2.7075 0.14923612
2.7100 0.14928813
2.7125 0.14926652
2.7150 0.14935236
2.7175 0.14935742
2.7200 0.14936847
2.7225 0.14945800
2.7250 0.14943120
2.7275 0.14948259
2.7300 0.14953927
2.7325 0.14951423
2.7350 0.14959428
2.7375 0.14960338
2.7400 0.14962576
2.7425 0.14973907
2.7450 0.14974367
2.7475 0.14982595
2.7500 0.14991712
2.7525 0.14992365
2.7550 0.15002992
2.7575 0.15005801
2.7600 0.15007534
2.7625 0.15016625
2.7650 0.15013629
2.7675 0.15017219
2.7700 0.15021283
2.7725 0.15016929
2.7750 0.15022750
2.7775 0.15021570
2.7800 0.15020487
2.7825 0.15027809
2.7850 0.15024732
2.7875 0.15029808
2.7900 0.15036509
2.7925 0.15036565
2.7950 0.15047586
2.7975 0.15051893
2.8000 0.15056410
2.8025 0.15067382
2.8050 0.15066895
2.8075 0.15074025
2.8100 0.15080894
2.8125 0.15081110
2.8150 0.15091188
2.8175 0.15093464
2.8200 0.15097179
2.8225 0.15107221
2.8250 0.15107055
2.8275 0.15114933
2.8300 0.15121443
2.8325 0.15122699
2.8350 0.15133300
2.8375 0.15135583
2.8400 0.15140643
2.8425 0.15150566
2.8450 0.15151255
2.8475 0.15160349
2.8500 0.15166513
2.8525 0.15169298
2.8550 0.15180458
2.8575 0.15182957
2.8600 0.15189754
2.8625 0.15199400
2.8650 0.15201373
2.8675 0.15211825
2.8700 0.15217637
2.8725 0.15222402
2.8750 0.15233875
2.8775 0.15237007
2.8800 0.15245811
2.8825 0.15254983
2.8850 0.15258768
2.8875 0.15270445
2.8900 0.15276116
2.8925 0.15283261
2.8950 0.15294670
2.8975 0.15299027
2.9000 0.15309862
2.9025 0.15318486
2.9050 0.15324636
2.9075 0.15336974
2.9100 0.15343134
2.9125 0.15352847
2.9150 0.15363838
2.9175 0.15370093
2.9200 0.15382476
2.9225 0.15390897
2.9250 0.15399790
2.9275 0.15412094
2.9300 0.15419555
2.9325 0.15431506
2.9350 0.15442023
2.9375 0.15450762
2.9400 0.15463610
2.9425 0.15472763
2.9450 0.15484244
2.9475 0.15496159
2.9500 0.15505566
2.9525 0.15518511
2.9550 0.15529301
2.9575 0.15540586
2.9600 0.15553131
2.9625 0.15563770
2.9650 0.15576610
2.9675 0.15588614
2.9700 0.15600115
2.9725 0.15612774
2.9750 0.15624734
2.9775 0.15637427
2.9800 0.15650011
2.9825 0.15662139
2.9850 0.15674575
2.9875 0.15687621
2.9900 0.15700201
2.9925 0.15712757
2.9950 0.15725715
2.9975 0.15737695
3.0000 0.15751407
3.0025 0.15763911
3.0050 0.15775996
3.0075 0.15789684
3.0100 0.15801017
3.0125 0.15814906
3.0150 0.15827315
3.0175 0.15838596
3.0200 0.15852729
3.0225 0.15863230
3.0250 0.15876829
3.0275 0.15889032
3.0300 0.15899260
3.0325 0.15913476
3.0350 0.15922953
3.0375 0.15935898
3.0400 0.15947689
3.0425 0.15956698
3.0450 0.15970647
3.0475 0.15978925
3.0500 0.15991013
3.0525 0.16002137
3.0550 0.16009873
3.0575 0.16023299
3.0600 0.16030273
3.0625 0.16041484
3.0650 0.16051739
3.0675 0.16058314
3.0700 0.16071131
3.0725 0.16076843
3.0750 0.16087383
3.0775 0.16096721
3.0800 0.16102492
3.0825 0.16114854
3.0850 0.16119582
3.0875 0.16129944
3.0900 0.16138568
3.0925 0.16144210
3.0950 0.16156572
3.0975 0.16160924
3.1000 0.16171943
3.1025 0.16180374
3.1050 0.16186960
3.1075 0.16200104
3.1100 0.16205105
3.1125 0.16217995
3.1150 0.16227120
3.1175 0.16236175
3.1200 0.16251174
3.1225 0.16258362
3.1250 0.16274692
3.1275 0.16285801
3.1300 0.16299315
3.1325 0.16317404
3.1350 0.16328969
3.1375 0.16350540
3.1400 0.16365411
3.1425 0.16385757
3.1450 0.16408283
3.1475 0.16427092
3.1500 0.16455606
3.1525 0.16476776
3.1550 0.16506423
3.1575 0.16535109
3.1600 0.16564416
3.1625 0.16600957
3.1650 0.16632214
3.1675 0.16672999
3.1700 0.16710650
3.1725 0.16753336
3.1750 0.16799240
3.1775 0.16844709
3.1800 0.16896932
3.1825 0.16948322
3.1850 0.17005099
3.1875 0.17064113
3.1900 0.17125678
3.1925 0.17191193
3.1950 0.17259492
3.1975 0.17329918
3.2000 0.17406534
3.2025 0.17481968
3.2050 0.17565853
3.2075 0.17647692
3.2100 0.17736235
3.2125 0.17826133
3.2150 0.17917811
3.2175 0.18015156
3.2200 0.18109599
3.2225 0.18211465
3.2250 0.18308686
3.2275 0.18411207
3.2300 0.18510213
3.2325 0.18609982
3.2350 0.18707298
3.2375 0.18800892
3.2400 0.18890995
3.2425 0.18974450
3.2450 0.19050668
3.2475 0.19119015
3.2500 0.19174855
3.2525 0.19221799
3.2550 0.19251522
3.2575 0.19270531
3.2600 0.19269834
3.2625 0.19255790
3.2650 0.19222564
3.2675 0.19173578
3.2700 0.19108505
3.2725 0.19027562
3.2750 0.18934784
3.2775 0.18830295
3.2800 0.18718785
3.2825 0.18603352
3.2850 0.18487208
3.2875 0.18376783
3.2900 0.18274397
3.2925 0.18188010
3.2950 0.18121070
3.2975 0.18080878
3.3000 0.18074414
3.3025 0.18107110
3.3050 0.18191218
3.3075 0.18333826
3.3100 0.18553166
3.3125 0.18867228
3.3150 0.19322144
3.3175 0.19967966
3.3200 0.20809862
3.3225 0.21781241
3.3250 0.22793368
3.3275 0.23727228
3.3300 0.24473864
3.3325 0.24926880
3.3350 0.25003933
3.3375 0.24650205
3.3400 0.23834949
3.3425 0.22569412
3.3450 0.20881979
3.3475 0.18843424
3.3500 0.16533832
3.3525 0.14062177
3.3550 0.11538465
3.3575 0.09081049
3.3600 0.06797439
3.3625 0.04783649
3.3650 0.03109113
3.3675 0.01817285
3.3700 0.00911070
3.3725 0.00359355
3.3750 0.00091503
3.3775 0.00007861
3.3800 0.00000000


==> 3dgridmm.dat <==
-4.5000 -0.72129571
-4.4975 -0.58163167
-4.4950 -0.46418794
-4.4925 -0.36605896
-4.4900 -0.28465687
-4.4875 -0.21768176
-4.4850 -0.16309425
-4.4825 -0.11909037
-4.4800 -0.08407861
-4.4775 -0.05665884
-4.4750 -0.03560308
-4.4725 -0.01983793
-4.4700 -0.00842851
-4.4675 -0.00056389
-4.4650 0.00445625
-4.4625 0.00723370
-4.4600 0.00828270
-4.4575 0.00803987
-4.4550 0.00687328
-4.4525 0.00509054
-4.4500 0.00294618
-4.4475 0.00064828
-4.4450 -0.00163557
-4.4425 -0.00377293
-4.4400 -0.00566171
-4.4375 -0.00722587
-4.4350 -0.00841162
-4.4325 -0.00918403
-4.4300 -0.00952397
-4.4275 -0.00942547
-4.4250 -0.00889338
-4.4225 -0.00794128
-4.4200 -0.00658970
-4.4175 -0.00486449
-4.4150 -0.00279553
-4.4125 -0.00041551
-4.4100 0.00224109
-4.4075 0.00513881
-4.4050 0.00824198
-4.4025 0.01151528
-4.4000 0.01492428
-4.3975 0.01843579
-4.3950 0.02201822
-4.3925 0.02564180
-4.3900 0.02927879
-4.3875 0.03290356
-4.3850 0.03649274
-4.3825 0.04002519
-4.3800 0.04348204
-4.3775 0.04684665
-4.3750 0.05010460
-4.3725 0.05324354
-4.3700 0.05625319
-4.3675 0.05912521
-4.3650 0.06185305
-4.3625 0.06443191
-4.3600 0.06685856
-4.3575 0.06913124
-4.3550 0.07124954
-4.3525 0.07321426
-4.3500 0.07502730
-4.3475 0.07669155
-4.3450 0.07821075
-4.3425 0.07958938
-4.3400 0.08083259
-4.3375 0.08194605
-4.3350 0.08293587
-4.3325 0.08380855
-4.3300 0.08457081
-4.3275 0.08522961
-4.3250 0.08579201
-4.3225 0.08626512
-4.3200 0.08665606
-4.3175 0.08697189
-4.3150 0.08721955
-4.3125 0.08740585
-4.3100 0.08753740
-4.3075 0.08762061
-4.3050 0.08766162
-4.3025 0.08766631
-4.3000 0.08764027
-4.2975 0.08758880
-4.2950 0.08751687
-4.2925 0.08742912
-4.2900 0.08732988
-4.2875 0.08722313
-4.2850 0.08711255
-4.2825 0.08700146
-4.2800 0.08689287
-4.2775 0.08678948
-4.2750 0.08669367
-4.2725 0.08660754
-4.2700 0.08653288
-4.2675 0.08647123
-4.2650 0.08642386
-4.2625 0.08639177
-4.2600 0.08637577
-4.2575 0.08637640
-4.2550 0.08639404
-4.2525 0.08642885
-4.2500 0.08648084
-4.2475 0.08654983
-4.2450 0.08663552
-4.2425 0.08673746
-4.2400 0.08685511
-4.2375 0.08698779
-4.2350 0.08713477
-4.2325 0.08729521
-4.2300 0.08746822
-4.2275 0.08765287
-4.2250 0.08784815
-4.2225 0.08805307
-4.2200 0.08826656
-4.2175 0.08848760
-4.2150 0.08871511
-4.2125 0.08894806
-4.2100 0.08918540
-4.2075 0.08942611
-4.2050 0.08966920
-4.2025 0.08991369
-4.2000 0.09015867
-4.1975 0.09040323
-4.1950 0.09064653
-4.1925 0.09088776
-4.1900 0.09112617
-4.1875 0.09136106
-4.1850 0.09159177
-4.1825 0.09181770
-4.1800 0.09203831
-4.1775 0.09225310
-4.1750 0.09246166
-4.1725 0.09266358
-4.1700 0.09285856
-4.1675 0.09304631
-4.1650 0.09322662
-4.1625 0.09339931
-4.1600 0.09356427
-4.1575 0.09372141
-4.1550 0.09387071
-4.1525 0.09401219
-4.1500 0.09414590
-4.1475 0.09427193
-4.1450 0.09439041
-4.1425 0.09450150
-4.1400 0.09460541
-4.1375 0.09470234
-4.1350 0.09479256
-4.1325 0.09487632
-4.1300 0.09495394
-4.1275 0.09502571
-4.1250 0.09509196
-4.1225 0.09515304
-4.1200 0.09520929
-4.1175 0.09526109
-4.1150 0.09530878
-4.1125 0.09535275
-4.1100 0.09539336
-4.1075 0.09543099
-4.1050 0.09546602
-4.1025 0.09549880
-4.1000 0.09552971
-4.0975 0.09555910
-4.0950 0.09558732
-4.0925 0.09561470
-4.0900 0.09564158
-4.0875 0.09566827
-4.0850 0.09569508
-4.0825 0.09572229
-4.0800 0.09575018
-4.0775 0.09577902
-4.0750 0.09580904
-4.0725 0.09584047
-4.0700 0.09587353
-4.0675 0.09590841
-4.0650 0.09594529
-4.0625 0.09598432
-4.0600 0.09602566
-4.0575 0.09606942
-4.0550 0.09611571
-4.0525 0.09616463
-4.0500 0.09621625
-4.0475 0.09627063
-4.0450 0.09632780
-4.0425 0.09638781
-4.0400 0.09645066
-4.0375 0.09651634
-4.0350 0.09658484
-4.0325 0.09665613
-4.0300 0.09673017
-4.0275 0.09680689
-4.0250 0.09688625
-4.0225 0.09696815
-4.0200 0.09705251
-4.0175 0.09713923
-4.0150 0.09722821
-4.0125 0.09731934
-4.0100 0.09741250
-4.0075 0.09750756
-4.0050 0.09760439
-4.0025 0.09770285
-4.0000 0.09780280
-3.9975 0.09790410
-3.9950 0.09800661
-3.9925 0.09811017
-3.9900 0.09821464
-3.9875 0.09831986
-3.9850 0.09842569
-3.9825 0.09853198
-3.9800 0.09863857
-3.9775 0.09874532
-3.9750 0.09885210
-3.9725 0.09895874
-3.9700 0.09906513
-3.9675 0.09917112
-3.9650 0.09927658
-3.9625 0.09938138
-3.9600 0.09948542
-3.9575 0.09958856
-3.9550 0.09969069
-3.9525 0.09979172
-3.9500 0.09989155
-3.9475 0.09999007
-3.9450 0.10008721
-3.9425 0.10018288
-3.9400 0.10027701
-3.9375 0.10036953
-3.9350 0.10046038
-3.9325 0.10054950
-3.9300 0.10063686
-3.9275 0.10072240
-3.9250 0.10080610
-3.9225 0.10088792
-3.9200 0.10096785
-3.9175 0.10104587
-3.9150 0.10112198
-3.9125 0.10119616
-3.9100 0.10126843
-3.9075 0.10133880
-3.9050 0.10140727
-3.9025 0.10147388
-3.9000 0.10153864
-3.8975 0.10160158
-3.8950 0.10166276
-3.8925 0.10172219
-3.8900 0.10177993
-3.8875 0.10183603
-3.8850 0.10189053
-3.8825 0.10194350
-3.8800 0.10199499
-3.8775 0.10204507
-3.8750 0.10209379
-3.8725 0.10214123
-3.8700 0.10218746
-3.8675 0.10223254
-3.8650 0.10227655
-3.8625 0.10231956
-3.8600 0.10236165
-3.8575 0.10240289
-3.8550 0.10244336
-3.8525 0.10248314
-3.8500 0.10252229
-3.8475 0.10256090
-3.8450 0.10259905
-3.8425 0.10263680
-3.8400 0.10267424
-3.8375 0.10271143
-3.8350 0.10274845
-3.8325 0.10278536
-3.8300 0.10282224
-3.8275 0.10285916
-3.8250 0.10289617
-3.8225 0.10293335
-3.8200 0.10297074
-3.8175 0.10300842
-3.8150 0.10304642
-3.8125 0.10308482
-3.8100 0.10312366
-3.8075 0.10316298
-3.8050 0.10320283
-3.8025 0.10324326
-3.8000 0.10328429
-3.7975 0.10332598
-3.7950 0.10336834
-3.7925 0.10341141
-3.7900 0.10345522
-3.7875 0.10349978
-3.7850 0.10354513
-3.7825 0.10359127
-3.7800 0.10363822
-3.7775 0.10368599
-3.7750 0.10373459
-3.7725 0.10378403
-3.7700 0.10383430
-3.7675 0.10388541
-3.7650 0.10393735
-3.7625 0.10399012
-3.7600 0.10404371
-3.7575 0.10409810
-3.7550 0.10415328
-3.7525 0.10420924
-3.7500 0.10426595
-3.7475 0.10432340
-3.7450 0.10438157
-3.7425 0.10444042
-3.7400 0.10449993
-3.7375 0.10456008
-3.7350 0.10462083
-3.7325 0.10468215
-3.7300 0.10474401
-3.7275 0.10480638
-3.7250 0.10486921
-3.7225 0.10493248
-3.7200 0.10499614
-3.7175 0.10506016
-3.7150 0.10512449
-3.7125 0.10518910
-3.7100 0.10525395
-3.7075 0.10531900
-3.7050 0.10538421
-3.7025 0.10544953
-3.7000 0.10551492
-3.6975 0.10558035
-3.6950 0.10564578
-3.6925 0.10571116
-3.6900 0.10577645
-3.6875 0.10584162
-3.6850 0.10590663
-3.6825 0.10597144
-3.6800 0.10603600
-3.6775 0.10610030
-3.6750 0.10616428
-3.6725 0.10622792
-3.6700 0.10629118
-3.6675 0.10635403
-3.6650 0.10641644
-3.6625 0.10647838
-3.6600 0.10653982
-3.6575 0.10660074
-3.6550 0.10666110
-3.6525 0.10672089
-3.6500 0.10678007
-3.6475 0.10683864
-3.6450 0.10689657
-3.6425 0.10695384
-3.6400 0.10701043
-3.6375 0.10706633
-3.6350 0.10712153
-3.6325 0.10717602
-3.6300 0.10722978
-3.6275 0.10728280
-3.6250 0.10733508
-3.6225 0.10738662
-3.6200 0.10743740
-3.6175 0.10748743
-3.6150 0.10753670
-3.6125 0.10758522
-3.6100 0.10763299
-3.6075 0.10768001
-3.6050 0.10772629
-3.6025 0.10777183
-3.6000 0.10781664
-3.5975 0.10786073
-3.5950 0.10790411
-3.5925 0.10794679
-3.5900 0.10798878
-3.5875 0.10803010
-3.5850 0.10807077
-3.5825 0.10811079
-3.5800 0.10815019
-3.5775 0.10818898
-3.5750 0.10822718
-3.5725 0.10826481
-3.5700 0.10830189
-3.5675 0.10833845
-3.5650 0.10837450
-3.5625 0.10841006
-3.5600 0.10844516
-3.5575 0.10847983
-3.5550 0.10851407
-3.5525 0.10854793
-3.5500 0.10858142
-3.5475 0.10861457
-3.5450 0.10864740
-3.5425 0.10867993
-3.5400 0.10871220
-3.5375 0.10874422
-3.5350 0.10877602
-3.5325 0.10880762
-3.5300 0.10883906
-3.5275 0.10887034
-3.5250 0.10890151
-3.5225 0.10893258
-3.5200 0.10896356
-3.5175 0.10899450
-3.5150 0.10902541
-3.5125 0.10905630
-3.5100 0.10908721
-3.5075 0.10911816
-3.5050 0.10914916
-3.5025 0.10918023
-3.5000 0.10921139
-3.4975 0.10924266
-3.4950 0.10927407
-3.4925 0.10930561
-3.4900 0.10933732
-3.4875 0.10936921
-3.4850 0.10940129
-3.4825 0.10943357
-3.4800 0.10946607
-3.4775 0.10949880
-3.4750 0.10953177
-3.4725 0.10956499
-3.4700 0.10959847
-3.4675 0.10963222
-3.4650 0.10966624
-3.4625 0.10970055
-3.4600 0.10973515
-3.4575 0.10977004
-3.4550 0.10980522
-3.4525 0.10984071
-3.4500 0.10987649
-3.4475 0.10991258
-3.4450 0.10994898
-3.4425 0.10998567
-3.4400 0.11002267
-3.4375 0.11005997
-3.4350 0.11009756
-3.4325 0.11013544
-3.4300 0.11017362
-3.4275 0.11021207
-3.4250 0.11025080
-3.4225 0.11028981
-3.4200 0.11032907
-3.4175 0.11036859
-3.4150 0.11040835
-3.4125 0.11044835
-3.4100 0.11048857
-3.4075 0.11052901
-3.4050 0.11056965
-3.4025 0.11061048
-3.4000 0.11065150
-3.3975 0.11069268
-3.3950 0.11073402
-3.3925 0.11077550
-3.3900 0.11081710
-3.3875 0.11085882
-3.3850 0.11090064
-3.3825 0.11094255
-3.3800 0.11098452
-3.3775 0.11102655
-3.3750 0.11106862
-3.3725 0.11111072
-3.3700 0.11115282
-3.3675 0.11119492
-3.3650 0.11123700
-3.3625 0.11127904
-3.3600 0.11132104
-3.3575 0.11136296
-3.3550 0.11140480
-3.3525 0.11144655
-3.3500 0.11148818
-3.3475 0.11152968
-3.3450 0.11157105
-3.3425 0.11161225
-3.3400 0.11165329
-3.3375 0.11169414
-3.3350 0.11173480
-3.3325 0.11177524
-3.3300 0.11181547
-3.3275 0.11185545
-3.3250 0.11189519
-3.3225 0.11193466
-3.3200 0.11197387
-3.3175 0.11201279
-3.3150 0.11205142
-3.3125 0.11208975
-3.3100 0.11212776
-3.3075 0.11216546
-3.3050 0.11220282
-3.3025 0.11223984
-3.3000 0.11227652
-3.2975 0.11231285
-3.2950 0.11234882
-3.2925 0.11238442
-3.2900 0.11241966
-3.2875 0.11245451
-3.2850 0.11248899
-3.2825 0.11252309
-3.2800 0.11255680
-3.2775 0.11259012
-3.2750 0.11262305
-3.2725 0.11265559
-3.2700 0.11268774
-3.2675 0.11271949
-3.2650 0.11275085
-3.2625 0.11278182
-3.2600 0.11281239
-3.2575 0.11284258
-3.2550 0.11287238
-3.2525 0.11290180
-3.2500 0.11293083
-3.2475 0.11295949
-3.2450 0.11298777
-3.2425 0.11301568
-3.2400 0.11304324
-3.2375 0.11307043
-3.2350 0.11309727
-3.2325 0.11312377
-3.2300 0.11314993
-3.2275 0.11317576
-3.2250 0.11320126
-3.2225 0.11322645
-3.2200 0.11325133
-3.2175 0.11327591
-3.2150 0.11330020
-3.2125 0.11332421
-3.2100 0.11334795
-3.2075 0.11337142
-3.2050 0.11339464
-3.2025 0.11341762
-3.2000 0.11344037
-3.1975 0.11346290
-3.1950 0.11348521
-3.1925 0.11350732
-3.1900 0.11352924
-3.1875 0.11355099
-3.1850 0.11357256
-3.1825 0.11359398
-3.1800 0.11361524
-3.1775 0.11363638
-3.1750 0.11365738
-3.1725 0.11367828
-3.1700 0.11369907
-3.1675 0.11371977
-3.1650 0.11374038
-3.1625 0.11376093
-3.1600 0.11378141
-3.1575 0.11380185
-3.1550 0.11382224
-3.1525 0.11384261
-3.1500 0.11386295
-3.1475 0.11388329
-3.1450 0.11390362
-3.1425 0.11392397
-3.1400 0.11394433
-3.1375 0.11396472
-3.1350 0.11398514
-3.1325 0.11400561
-3.1300 0.11402613
-3.1275 0.11404671
-3.1250 0.11406735
-3.1225 0.11408807
-3.1200 0.11410887
-3.1175 0.11412976
-3.1150 0.11415075
-3.1125 0.11417183
-3.1100 0.11419302
-3.1075 0.11421432
-3.1050 0.11423573
-3.1025 0.11425727
-3.1000 0.11427892
-3.0975 0.11430071
-3.0950 0.11432263
-3.0925 0.11434468
-3.0900 0.11436687
-3.0875 0.11438920
-3.0850 0.11441167
-3.0825 0.11443428
-3.0800 0.11445703
-3.0775 0.11447993
-3.0750 0.11450298
-3.0725 0.11452617
-3.0700 0.11454951
-3.0675 0.11457299
-3.0650 0.11459661
-3.0625 0.11462038
-3.0600 0.11464429
-3.0575 0.11466833
-3.0550 0.11469252
-3.0525 0.11471683
-3.0500 0.11474128
-3.0475 0.11476586
-3.0450 0.11479056
-3.0425 0.11481537
-3.0400 0.11484031
-3.0375 0.11486536
-3.0350 0.11489051
-3.0325 0.11491577
-3.0300 0.11494113
-3.0275 0.11496657
-3.0250 0.11499210
-3.0225 0.11501772
-3.0200 0.11504341
-3.0175 0.11506916
-3.0150 0.11509498
-3.0125 0.11512086
-3.0100 0.11514678
-3.0075 0.11517274
-3.0050 0.11519875
-3.0025 0.11522477
-3.0000 0.11525082
-2.9975 0.11527689
-2.9950 0.11530296
-2.9925 0.11532903
-2.9900 0.11535509
-2.9875 0.11538114
-2.9850 0.11540716
-2.9825 0.11543315
-2.9800 0.11545910
-2.9775 0.11548501
-2.9750 0.11551087
-2.9725 0.11553666
-2.9700 0.11556239
-2.9675 0.11558804
-2.9650 0.11561360
-2.9625 0.11563908
-2.9600 0.11566446
-2.9575 0.11568973
-2.9550 0.11571490
-2.9525 0.11573994
-2.9500 0.11576486
-2.9475 0.11578965
-2.9450 0.11581430
-2.9425 0.11583881
-2.9400 0.11586316
-2.9375 0.11588736
-2.9350 0.11591140
-2.9325 0.11593527
-2.9300 0.11595897
-2.9275 0.11598248
-2.9250 0.11600582
-2.9225 0.11602896
-2.9200 0.11605192
-2.9175 0.11607467
-2.9150 0.11609723
-2.9125 0.11611958
-2.9100 0.11614172
-2.9075 0.11616365
-2.9050 0.11618536
-2.9025 0.11620685
-2.9000 0.11622813
-2.8975 0.11624918
-2.8950 0.11627000
-2.8925 0.11629060
-2.8900 0.11631097
-2.8875 0.11633110
-2.8850 0.11635101
-2.8825 0.11637068
-2.8800 0.11639012
-2.8775 0.11640933
-2.8750 0.11642831
-2.8725 0.11644705
-2.8700 0.11646556
-2.8675 0.11648383
-2.8650 0.11650188
-2.8625 0.11651969
-2.8600 0.11653728
-2.8575 0.11655464
-2.8550 0.11657177
-2.8525 0.11658869
-2.8500 0.11660538
-2.8475 0.11662185
-2.8450 0.11663811
-2.8425 0.11665416
-2.8400 0.11667000
-2.8375 0.11668564
-2.8350 0.11670107
-2.8325 0.11671631
-2.8300 0.11673135
-2.8275 0.11674621
-2.8250 0.11676088
-2.8225 0.11677537
-2.8200 0.11678968
-2.8175 0.11680383
-2.8150 0.11681780
-2.8125 0.11683162
-2.8100 0.11684529
-2.8075 0.11685880
-2.8050 0.11687217
-2.8025 0.11688540
-2.8000 0.11689850
-2.7975 0.11691147
-2.7950 0.11692433
-2.7925 0.11693706
-2.7900 0.11694969
-2.7875 0.11696221
-2.7850 0.11697464
-2.7825 0.11698698
-2.7800 0.11699923
-2.7775 0.11701141
-2.7750 0.11702351
-2.7725 0.11703555
-2.7700 0.11704753
-2.7675 0.11705946
-2.7650 0.11707134
-2.7625 0.11708317
-2.7600 0.11709498
-2.7575 0.11710675
-2.7550 0.11711851
-2.7525 0.11713024
-2.7500 0.11714197
-2.7475 0.11715369
-2.7450 0.11716541
-2.7425 0.11717714
-2.7400 0.11718888
-2.7375 0.11720064
-2.7350 0.11721242
-2.7325 0.11722423
-2.7300 0.11723607
-2.7275 0.11724795
-2.7250 0.11725987
-2.7225 0.11727184
-2.7200 0.11728387
-2.7175 0.11729595
-2.7150 0.11730809
-2.7125 0.11732029
-2.7100 0.11733257
-2.7075 0.11734492
-2.7050 0.11735734
-2.7025 0.11736984
-2.7000 0.11738243
-2.6975 0.11739510
-2.6950 0.11740786
-2.6925 0.11742071
-2.6900 0.11743366
-2.6875 0.11744670
-2.6850 0.11745984
-2.6825 0.11747308
-2.6800 0.11748642
-2.6775 0.11749987
-2.6750 0.11751342
-2.6725 0.11752707
-2.6700 0.11754083
-2.6675 0.11755470
-2.6650 0.11756868
-2.6625 0.11758276
-2.6600 0.11759695
-2.6575 0.11761125
-2.6550 0.11762566
-2.6525 0.11764017
-2.6500 0.11765479
-2.6475 0.11766952
-2.6450 0.11768435
-2.6425 0.11769928
-2.6400 0.11771432
-2.6375 0.11772945
-2.6350 0.11774469
-2.6325 0.11776002
-2.6300 0.11777544
-2.6275 0.11779096
-2.6250 0.11780656
-2.6225 0.11782225
-2.6200 0.11783803
-2.6175 0.11785388
-2.6150 0.11786982
-2.6125 0.11788583
-2.6100 0.11790191
-2.6075 0.11791805
-2.6050 0.11793427
-2.6025 0.11795054
-2.6000 0.11796687
-2.5975 0.11798325
-2.5950 0.11799968
-2.5925 0.11801616
-2.5900 0.11803267
-2.5875 0.11804922
-2.5850 0.11806580
-2.5825 0.11808241
-2.5800 0.11809905
-2.5775 0.11811570
-2.5750 0.11813236
-2.5725 0.11814903
-2.5700 0.11816571
-2.5675 0.11818238
-2.5650 0.11819905
-2.5625 0.11821571
-2.5600 0.11823235
-2.5575 0.11824897
-2.5550 0.11826557
-2.5525 0.11828214
-2.5500 0.11829867
-2.5475 0.11831516
-2.5450 0.11833161
-2.5425 0.11834801
-2.5400 0.11836436
-2.5375 0.11838065
-2.5350 0.11839687
-2.5325 0.11841303
-2.5300 0.11842911
-2.5275 0.11844512
-2.5250 0.11846104
-2.5225 0.11847688
-2.5200 0.11849263
-2.5175 0.11850829
-2.5150 0.11852385
-2.5125 0.11853931
-2.5100 0.11855466
-2.5075 0.11856990
-2.5050 0.11858503
-2.5025 0.11860004
-2.5000 0.11861493
-2.4975 0.11862970
-2.4950 0.11864434
-2.4925 0.11865885
-2.4900 0.11867323
-2.4875 0.11868747
-2.4850 0.11870158
-2.4825 0.11871554
-2.4800 0.11872936
-2.4775 0.11874304
-2.4750 0.11875657
-2.4725 0.11876995
-2.4700 0.11878318
-2.4675 0.11879626
-2.4650 0.11880918
-2.4625 0.11882195
-2.4600 0.11883456
-2.4575 0.11884702
-2.4550 0.11885931
-2.4525 0.11887145
-2.4500 0.11888343
-2.4475 0.11889525
-2.4450 0.11890691
-2.4425 0.11891841
-2.4400 0.11892976
-2.4375 0.11894094
-2.4350 0.11895197
-2.4325 0.11896283
-2.4300 0.11897354
-2.4275 0.11898410
-2.4250 0.11899450
-2.4225 0.11900474
-2.4200 0.11901484
-2.4175 0.11902478
-2.4150 0.11903458
-2.4125 0.11904422
-2.4100 0.11905373
-2.4075 0.11906309
-2.4050 0.11907231
-2.4025 0.11908139
-2.4000 0.11909034
-2.3975 0.11909916
-2.3950 0.11910784
-2.3925 0.11911640
-2.3900 0.11912484
-2.3875 0.11913316
-2.3850 0.11914135
-2.3825 0.11914944
-2.3800 0.11915741
-2.3775 0.11916528
-2.3750 0.11917305
-2.3725 0.11918072
-2.3700 0.11918829
-2.3675 0.11919577
-2.3650 0.11920316
-2.3625 0.11921047
-2.3600 0.11921771
-2.3575 0.11922486
-2.3550 0.11923195
-2.3525 0.11923897
-2.3500 0.11924593
-2.3475 0.11925283
-2.3450 0.11925968
-2.3425 0.11926649
-2.3400 0.11927325
-2.3375 0.11927996
-2.3350 0.11928665
-2.3325 0.11929331
-2.3300 0.11929994
-2.3275 0.11930654
-2.3250 0.11931314
-2.3225 0.11931972
-2.3200 0.11932629
-2.3175 0.11933287
-2.3150 0.11933944
-2.3125 0.11934602
-2.3100 0.11935261
-2.3075 0.11935922
-2.3050 0.11936584
-2.3025 0.11937249
-2.3000 0.11937917
-2.2975 0.11938588
-2.2950 0.11939263
-2.2925 0.11939941
-2.2900 0.11940624
-2.2875 0.11941312
-2.2850 0.11942006
-2.2825 0.11942704
-2.2800 0.11943409
-2.2775 0.11944120
-2.2750 0.11944838
-2.2725 0.11945563
-2.2700 0.11946295
-2.2675 0.11947034
-2.2650 0.11947782
-2.2625 0.11948537
-2.2600 0.11949302
-2.2575 0.11950075
-2.2550 0.11950857
-2.2525 0.11951648
-2.2500 0.11952449
-2.2475 0.11953260
-2.2450 0.11954080
-2.2425 0.11954911
-2.2400 0.11955752
-2.2375 0.11956603
-2.2350 0.11957465
-2.2325 0.11958338
-2.2300 0.11959221
-2.2275 0.11960116
-2.2250 0.11961022
-2.2225 0.11961939
-2.2200 0.11962867
-2.2175 0.11963806
-2.2150 0.11964757
-2.2125 0.11965719
-2.2100 0.11966692
-2.2075 0.11967677
-2.2050 0.11968673
-2.2025 0.11969681
-2.2000 0.11970699
-2.1975 0.11971729
-2.1950 0.11972770
-2.1925 0.11973822
-2.1900 0.11974885
-2.1875 0.11975958
-2.1850 0.11977043
-2.1825 0.11978138
-2.1800 0.11979243
-2.1775 0.11980358
-2.1750 0.11981484
-2.1725 0.11982619
-2.1700 0.11983764
-2.1675 0.11984918
-2.1650 0.11986082
-2.1625 0.11987254
-2.1600 0.11988435
-2.1575 0.11989624
-2.1550 0.11990822
-2.1525 0.11992027
-2.1500 0.11993240
-2.1475 0.11994460
-2.1450 0.11995687
-2.1425 0.11996921
-2.1400 0.11998161
-2.1375 0.11999407
-2.1350 0.12000658
-2.1325 0.12001915
-2.1300 0.12003177
-2.1275 0.12004443
-2.1250 0.12005713
-2.1225 0.12006987
-2.1200 0.12008265
-2.1175 0.12009545
-2.1150 0.12010828
-2.1125 0.12012113
-2.1100 0.12013400
-2.1075 0.12014688
-2.1050 0.12015977
-2.1025 0.12017267
-2.1000 0.12018557
-2.0975 0.12019847
-2.0950 0.12021136
-2.0925 0.12022424
-2.0900 0.12023710
-2.0875 0.12024995
-2.0850 0.12026277
-2.0825 0.12027556
-2.0800 0.12028832
-2.0775 0.12030105
-2.0750 0.12031374
-2.0725 0.12032638
-2.0700 0.12033898
-2.0675 0.12035152
-2.0650 0.12036401
-2.0625 0.12037644
-2.0600 0.12038880
-2.0575 0.12040110
-2.0550 0.12041333
-2.0525 0.12042548
-2.0500 0.12043755
-2.0475 0.12044955
-2.0450 0.12046145
-2.0425 0.12047327
-2.0400 0.12048500
-2.0375 0.12049663
-2.0350 0.12050817
-2.0325 0.12051960
-2.0300 0.12053093
-2.0275 0.12054216
-2.0250 0.12055327
-2.0225 0.12056427
-2.0200 0.12057516
-2.0175 0.12058593
-2.0150 0.12059658
-2.0125 0.12060710
-2.0100 0.12061751
-2.0075 0.12062779
-2.0050 0.12063794
-2.0025 0.12064796
-2.0000 0.12065785
-1.9975 0.12066761
-1.9950 0.12067723
-1.9925 0.12068672
-1.9900 0.12069607
-1.9875 0.12070528
-1.9850 0.12071436
-1.9825 0.12072329
-1.9800 0.12073209
-1.9775 0.12074075
-1.9750 0.12074926
-1.9725 0.12075763
-1.9700 0.12076587
-1.9675 0.12077396
-1.9650 0.12078191
-1.9625 0.12078972
-1.9600 0.12079739
-1.9575 0.12080492
-1.9550 0.12081231
-1.9525 0.12081956
-1.9500 0.12082667
-1.9475 0.12083365
-1.9450 0.12084049
-1.9425 0.12084720
-1.9400 0.12085377
-1.9375 0.12086021
-1.9350 0.12086653
-1.9325 0.12087271
-1.9300 0.12087877
-1.9275 0.12088470
-1.9250 0.12089051
-1.9225 0.12089620
-1.9200 0.12090178
-1.9175 0.12090723
-1.9150 0.12091258
-1.9125 0.12091781
-1.9100 0.12092293
-1.9075 0.12092795
-1.9050 0.12093287
-1.9025 0.12093768
-1.9000 0.12094240
-1.8975 0.12094703
-1.8950 0.12095156
-1.8925 0.12095601
-1.8900 0.12096037
-1.8875 0.12096466
-1.8850 0.12096886
-1.8825 0.12097299
-1.8800 0.12097705
-1.8775 0.12098104
-1.8750 0.12098497
-1.8725 0.12098884
-1.8700 0.12099265
-1.8675 0.12099641
-1.8650 0.12100012
-1.8625 0.12100379
-1.8600 0.12100741
-1.8575 0.12101100
-1.8550 0.12101455
-1.8525 0.12101807
-1.8500 0.12102157
-1.8475 0.12102504
-1.8450 0.12102849
-1.8425 0.12103193
-1.8400 0.12103536
-1.8375 0.12103878
-1.8350 0.12104220
-1.8325 0.12104561
-1.8300 0.12104904
-1.8275 0.12105246
-1.8250 0.12105590
-1.8225 0.12105936
-1.8200 0.12106283
-1.8175 0.12106632
-1.8150 0.12106984
-1.8125 0.12107339
-1.8100 0.12107697
-1.8075 0.12108059
-1.8050 0.12108424
-1.8025 0.12108794
-1.8000 0.12109168
-1.7975 0.12109547
-1.7950 0.12109931
-1.7925 0.12110320
-1.7900 0.12110715
-1.7875 0.12111116
-1.7850 0.12111524
-1.7825 0.12111937
-1.7800 0.12112358
-1.7775 0.12112785
-1.7750 0.12113219
-1.7725 0.12113661
-1.7700 0.12114110
-1.7675 0.12114568
-1.7650 0.12115033
-1.7625 0.12115506
-1.7600 0.12115988
-1.7575 0.12116478
-1.7550 0.12116976
-1.7525 0.12117483
-1.7500 0.12118000
-1.7475 0.12118525
-1.7450 0.12119059
-1.7425 0.12119602
-1.7400 0.12120154
-1.7375 0.12120716
-1.7350 0.12121287
-1.7325 0.12121867
-1.7300 0.12122457
-1.7275 0.12123056
-1.7250 0.12123664
-1.7225 0.12124282
-1.7200 0.12124908
-1.7175 0.12125545
-1.7150 0.12126190
-1.7125 0.12126844
-1.7100 0.12127508
-1.7075 0.12128180
-1.7050 0.12128862
-1.7025 0.12129552
-1.7000 0.12130251
-1.6975 0.12130958
-1.6950 0.12131673
-1.6925 0.12132397
-1.6900 0.12133129
-1.6875 0.12133868
-1.6850 0.12134616
-1.6825 0.12135370
-1.6800 0.12136132
-1.6775 0.12136901
-1.6750 0.12137676
-1.6725 0.12138458
-1.6700 0.12139246
-1.6675 0.12140040
-1.6650 0.12140840
-1.6625 0.12141645
-1.6600 0.12142455
-1.6575 0.12143270
-1.6550 0.12144090
-1.6525 0.12144913
-1.6500 0.12145741
-1.6475 0.12146571
-1.6450 0.12147405
-1.6425 0.12148242
-1.6400 0.12149082
-1.6375 0.12149923
-1.6350 0.12150766
-1.6325 0.12151610
-1.6300 0.12152456
-1.6275 0.12153301
-1.6250 0.12154147
-1.6225 0.12154993
-1.6200 0.12155838
-1.6175 0.12156683
-1.6150 0.12157525
-1.6125 0.12158366
-1.6100 0.12159205
-1.6075 0.12160041
-1.6050 0.12160874
-1.6025 0.12161703
-1.6000 0.12162529
-1.5975 0.12163350
-1.5950 0.12164167
-1.5925 0.12164979
-1.5900 0.12165785
-1.5875 0.12166585
-1.5850 0.12167378
-1.5825 0.12168165
-1.5800 0.12168945
-1.5775 0.12169717
-1.5750 0.12170481
-1.5725 0.12171237
-1.5700 0.12171984
-1.5675 0.12172722
-1.5650 0.12173451
-1.5625 0.12174169
-1.5600 0.12174877
-1.5575 0.12175575
-1.5550 0.12176262
-1.5525 0.12176937
-1.5500 0.12177600
-1.5475 0.12178252
-1.5450 0.12178891
-1.5425 0.12179518
-1.5400 0.12180131
-1.5375 0.12180731
-1.5350 0.12181318
-1.5325 0.12181890
-1.5300 0.12182448
-1.5275 0.12182992
-1.5250 0.12183521
-1.5225 0.12184035
-1.5200 0.12184534
-1.5175 0.12185018
-1.5150 0.12185486
-1.5125 0.12185937
-1.5100 0.12186373
-1.5075 0.12186793
-1.5050 0.12187195
-1.5025 0.12187582
-1.5000 0.12187951
-1.4975 0.12188304
-1.4950 0.12188640
-1.4925 0.12188958
-1.4900 0.12189259
-1.4875 0.12189543
-1.4850 0.12189809
-1.4825 0.12190058
-1.4800 0.12190289
-1.4775 0.12190503
-1.4750 0.12190698
-1.4725 0.12190877
-1.4700 0.12191037
-1.4675 0.12191180
-1.4650 0.12191306
-1.4625 0.12191413
-1.4600 0.12191504
-1.4575 0.12191576
-1.4550 0.12191632
-1.4525 0.12191670
-1.4500 0.12191690
-1.4475 0.12191694
-1.4450 0.12191681
-1.4425 0.12191651
-1.4400 0.12191604
-1.4375 0.12191540
-1.4350 0.12191461
-1.4325 0.12191365
-1.4300 0.12191253
-1.4275 0.12191125
-1.4250 0.12190982
-1.4225 0.12190824
-1.4200 0.12190650
-1.4175 0.12190462
-1.4150 0.12190259
-1.4125 0.12190042
-1.4100 0.12189811
-1.4075 0.12189567
-1.4050 0.12189309
-1.4025 0.12189038
-1.4000 0.12188754
-1.3975 0.12188458
-1.3950 0.12188150
-1.3925 0.12187830
-1.3900 0.12187499
-1.3875 0.12187157
-1.3850 0.12186804
-1.3825 0.12186441
-1.3800 0.12186068
-1.3775 0.12185686
-1.3750 0.12185295
-1.3725 0.12184896
-1.3700 0.12184488
-1.3675 0.12184072
-1.3650 0.12183649
-1.3625 0.12183219
-1.3600 0.12182783
-1.3575 0.12182340
-1.3550 0.12181892
-1.3525 0.12181439
-1.3500 0.12180981
-1.3475 0.12180519
-1.3450 0.12180052
-1.3425 0.12179583
-1.3400 0.12179110
-1.3375 0.12178635
-1.3350 0.12178158
-1.3325 0.12177680
-1.3300 0.12177200
-1.3275 0.12176719
-1.3250 0.12176238
-1.3225 0.12175758
-1.3200 0.12175277
-1.3175 0.12174798
-1.3150 0.12174321
-1.3125 0.12173845
-1.3100 0.12173372
-1.3075 0.12172901
-1.3050 0.12172433
-1.3025 0.12171969
-1.3000 0.12171509
-1.2975 0.12171054
-1.2950 0.12170603
-1.2925 0.12170157
-1.2900 0.12169717
-1.2875 0.12169282
-1.2850 0.12168854
-1.2825 0.12168433
-1.2800 0.12168018
-1.2775 0.12167611
-1.2750 0.12167211
-1.2725 0.12166819
-1.2700 0.12166435
-1.2675 0.12166060
-1.2650 0.12165694
-1.2625 0.12165337
-1.2600 0.12164989
-1.2575 0.12164650
-1.2550 0.12164322
-1.2525 0.12164004
-1.2500 0.12163695
-1.2475 0.12163398
-1.2450 0.12163111
-1.2425 0.12162835
-1.2400 0.12162570
-1.2375 0.12162316
-1.2350 0.12162073
-1.2325 0.12161842
-1.2300 0.12161623
-1.2275 0.12161415
-1.2250 0.12161219
-1.2225 0.12161034
-1.2200 0.12160862
-1.2175 0.12160701
-1.2150 0.12160553
-1.2125 0.12160416
-1.2100 0.12160292
-1.2075 0.12160179
-1.2050 0.12160078
-1.2025 0.12159989
-1.2000 0.12159912
-1.1975 0.12159847
-1.1950 0.12159794
-1.1925 0.12159752
-1.1900 0.12159721
-1.1875 0.12159702
-1.1850 0.12159694
-1.1825 0.12159697
-1.1800 0.12159710
-1.1775 0.12159735
-1.1750 0.12159770
-1.1725 0.12159815
-1.1700 0.12159870
-1.1675 0.12159935
-1.1650 0.12160010
-1.1625 0.12160093
-1.1600 0.12160186
-1.1575 0.12160287
-1.1550 0.12160397
-1.1525 0.12160515
-1.1500 0.12160640
-1.1475 0.12160773
-1.1450 0.12160913
-1.1425 0.12161059
-1.1400 0.12161212
-1.1375 0.12161371
-1.1350 0.12161535
-1.1325 0.12161704
-1.1300 0.12161878
-1.1275 0.12162056
-1.1250 0.12162238
-1.1225 0.12162423
-1.1200 0.12162611
-1.1175 0.12162801
-1.1150 0.12162994
-1.1125 0.12163187
-1.1100 0.12163382
-1.1075 0.12163577
-1.1050 0.12163772
-1.1025 0.12163967
-1.1000 0.12164160
-1.0975 0.12164352
-1.0950 0.12164542
-1.0925 0.12164729
-1.0900 0.12164913
-1.0875 0.12165094
-1.0850 0.12165270
-1.0825 0.12165441
-1.0800 0.12165607
-1.0775 0.12165767
-1.0750 0.12165921
-1.0725 0.12166067
-1.0700 0.12166206
-1.0675 0.12166337
-1.0650 0.12166460
-1.0625 0.12166573
-1.0600 0.12166677
-1.0575 0.12166770
-1.0550 0.12166852
-1.0525 0.12166923
-1.0500 0.12166983
-1.0475 0.12167029
-1.0450 0.12167063
-1.0425 0.12167084
-1.0400 0.12167090
-1.0375 0.12167082
-1.0350 0.12167059
-1.0325 0.12167020
-1.0300 0.12166965
-1.0275 0.12166894
-1.0250 0.12166806
-1.0225 0.12166700
-1.0200 0.12166576
-1.0175 0.12166434
-1.0150 0.12166274
-1.0125 0.12166094
-1.0100 0.12165894
-1.0075 0.12165674
-1.0050 0.12165433
-1.0025 0.12165172
-1.0000 0.12164889
-0.9975 0.12164585
-0.9950 0.12164258
-0.9925 0.12163910
-0.9900 0.12163538
-0.9875 0.12163144
-0.9850 0.12162726
-0.9825 0.12162284
-0.9800 0.12161818
-0.9775 0.12161329
-0.9750 0.12160815
-0.9725 0.12160276
-0.9700 0.12159712
-0.9675 0.12159123
-0.9650 0.12158509
-0.9625 0.12157869
-0.9600 0.12157203
-0.9575 0.12156512
-0.9550 0.12155795
-0.9525 0.12155052
-0.9500 0.12154282
-0.9475 0.12153487
-0.9450 0.12152665
-0.9425 0.12151816
-0.9400 0.12150942
-0.9375 0.12150041
-0.9350 0.12149113
-0.9325 0.12148160
-0.9300 0.12147180
-0.9275 0.12146173
-0.9250 0.12145141
-0.9225 0.12144082
-0.9200 0.12142997
-0.9175 0.12141887
-0.9150 0.12140751
-0.9125 0.12139589
-0.9100 0.12138402
-0.9075 0.12137189
-0.9050 0.12135952
-0.9025 0.12134689
-0.9000 0.12133403
-0.8975 0.12132091
-0.8950 0.12130756
-0.8925 0.12129397
-0.8900 0.12128015
-0.8875 0.12126610
-0.8850 0.12125182
-0.8825 0.12123731
-0.8800 0.12122258
-0.8775 0.12120764
-0.8750 0.12119248
-0.8725 0.12117712
-0.8700 0.12116155
-0.8675 0.12114578
-0.8650 0.12112981
-0.8625 0.12111365
-0.8600 0.12109731
-0.8575 0.12108078
-0.8550 0.12106408
-0.8525 0.12104720
-0.8500 0.12103016
-0.8475 0.12101296
-0.8450 0.12099560
-0.8425 0.12097809
-0.8400 0.12096044
-0.8375 0.12094265
-0.8350 0.12092472
-0.8325 0.12090667
-0.8300 0.12088849
-0.8275 0.12087020
-0.8250 0.12085180
-0.8225 0.12083329
-0.8200 0.12081469
-0.8175 0.12079599
-0.8150 0.12077721
-0.8125 0.12075835
-0.8100 0.12073942
-0.8075 0.12072042
-0.8050 0.12070137
-0.8025 0.12068225
-0.8000 0.12066309
-0.7975 0.12064389
-0.7950 0.12062466
-0.7925 0.12060540
-0.7900 0.12058611
-0.7875 0.12056681
-0.7850 0.12054750
-0.7825 0.12052819
-0.7800 0.12050888
-0.7775 0.12048958
-0.7750 0.12047030
-0.7725 0.12045103
-0.7700 0.12043180
-0.7675 0.12041260
-0.7650 0.12039344
-0.7625 0.12037432
-0.7600 0.12035526
-0.7575 0.12033626
-0.7550 0.12031731
-0.7525 0.12029844
-0.7500 0.12027964
-0.7475 0.12026092
-0.7450 0.12024228
-0.7425 0.12022374
-0.7400 0.12020529
-0.7375 0.12018693
-0.7350 0.12016868
-0.7325 0.12015055
-0.7300 0.12013252
-0.7275 0.12011461
-0.7250 0.12009682
-0.7225 0.12007916
-0.7200 0.12006163
-0.7175 0.12004423
-0.7150 0.12002697
-0.7125 0.12000985
-0.7100 0.11999287
-0.7075 0.11997604
-0.7050 0.11995935
-0.7025 0.11994282
-0.7000 0.11992644
-0.6975 0.11991022
-0.6950 0.11989416
-0.6925 0.11987826
-0.6900 0.11986252
-0.6875 0.11984694
-0.6850 0.11983152
-0.6825 0.11981628
-0.6800 0.11980119
-0.6775 0.11978628
-0.6750 0.11977153
-0.6725 0.11975695
-0.6700 0.11974253
-0.6675 0.11972829
-0.6650 0.11971420
-0.6625 0.11970029
-0.6600 0.11968654
-0.6575 0.11967295
-0.6550 0.11965952
-0.6525 0.11964625
-0.6500 0.11963314
-0.6475 0.11962018
-0.6450 0.11960738
-0.6425 0.11959473
-0.6400 0.11958222
-0.6375 0.11956986
-0.6350 0.11955764
-0.6325 0.11954556
-0.6300 0.11953361
-0.6275 0.11952179
-0.6250 0.11951009
-0.6225 0.11949852
-0.6200 0.11948706
-0.6175 0.11947571
-0.6150 0.11946446
-0.6125 0.11945331
-0.6100 0.11944226
-0.6075 0.11943130
-0.6050 0.11942042
-0.6025 0.11940961
-0.6000 0.11939887
-0.5975 0.11938820
-0.5950 0.11937758
-0.5925 0.11936700
-0.5900 0.11935647
-0.5875 0.11934597
-0.5850 0.11933549
-0.5825 0.11932503
-0.5800 0.11931458
-0.5775 0.11930413
-0.5750 0.11929368
-0.5725 0.11928320
-0.5700 0.11927270
-0.5675 0.11926217
-0.5650 0.11925159
-0.5625 0.11924095
-0.5600 0.11923026
-0.5575 0.11921949
-0.5550 0.11920864
-0.5525 0.11919769
-0.5500 0.11918665
-0.5475 0.11917549
-0.5450 0.11916421
-0.5425 0.11915280
-0.5400 0.11914124
-0.5375 0.11912953
-0.5350 0.11911765
-0.5325 0.11910560
-0.5300 0.11909336
-0.5275 0.11908093
-0.5250 0.11906829
-0.5225 0.11905543
-0.5200 0.11904233
-0.5175 0.11902900
-0.5150 0.11901542
-0.5125 0.11900157
-0.5100 0.11898744
-0.5075 0.11897304
-0.5050 0.11895833
-0.5025 0.11894332
-0.5000 0.11892799
-0.4975 0.11891233
-0.4950 0.11889632
-0.4925 0.11887997
-0.4900 0.11886325
-0.4875 0.11884616
-0.4850 0.11882868
-0.4825 0.11881081
-0.4800 0.11879253
-0.4775 0.11877384
-0.4750 0.11875472
-0.4725 0.11873516
-0.4700 0.11871515
-0.4675 0.11869468
-0.4650 0.11867375
-0.4625 0.11865233
-0.4600 0.11863043
-0.4575 0.11860803
-0.4550 0.11858513
-0.4525 0.11856170
-0.4500 0.11853775
-0.4475 0.11851327
-0.4450 0.11848824
-0.4425 0.11846266
-0.4400 0.11843653
-0.4375 0.11840982
-0.4350 0.11838253
-0.4325 0.11835466
-0.4300 0.11832620
-0.4275 0.11829714
-0.4250 0.11826748
-0.4225 0.11823720
-0.4200 0.11820630
-0.4175 0.11817478
-0.4150 0.11814262
-0.4125 0.11810983
-0.4100 0.11807639
-0.4075 0.11804231
-0.4050 0.11800757
-0.4025 0.11797218
-0.4000 0.11793612
-0.3975 0.11789940
-0.3950 0.11786201
-0.3925 0.11782395
-0.3900 0.11778521
-0.3875 0.11774580
-0.3850 0.11770570
-0.3825 0.11766492
-0.3800 0.11762346
-0.3775 0.11758131
-0.3750 0.11753848
-0.3725 0.11749496
-0.3700 0.11745076
-0.3675 0.11740586
-0.3650 0.11736029
-0.3625 0.11731402
-0.3600 0.11726708
-0.3575 0.11721945
-0.3550 0.11717114
-0.3525 0.11712215
-0.3500 0.11707249
-0.3475 0.11702216
-0.3450 0.11697115
-0.3425 0.11691949
-0.3400 0.11686716
-0.3375 0.11681418
-0.3350 0.11676055
-0.3325 0.11670628
-0.3300 0.11665136
-0.3275 0.11659582
-0.3250 0.11653964
-0.3225 0.11648285
-0.3200 0.11642545
-0.3175 0.11636745
-0.3150 0.11630885
-0.3125 0.11624966
-0.3100 0.11618990
-0.3075 0.11612956
-0.3050 0.11606867
-0.3025 0.11600723
-0.3000 0.11594525
-0.2975 0.11588275
-0.2950 0.11581973
-0.2925 0.11575620
-0.2900 0.11569219
-0.2875 0.11562769
-0.2850 0.11556272
-0.2825 0.11549730
-0.2800 0.11543144
-0.2775 0.11536515
-0.2750 0.11529845
-0.2725 0.11523135
-0.2700 0.11516387
-0.2675 0.11509601
-0.2650 0.11502781
-0.2625 0.11495926
-0.2600 0.11489039
-0.2575 0.11482121
-0.2550 0.11475175
-0.2525 0.11468201
-0.2500 0.11461202
-0.2475 0.11454178
-0.2450 0.11447133
-0.2425 0.11440067
-0.2400 0.11432983
-0.2375 0.11425882
-0.2350 0.11418766
-0.2325 0.11411638
-0.2300 0.11404498
-0.2275 0.11397350
-0.2250 0.11390194
-0.2225 0.11383033
-0.2200 0.11375869
-0.2175 0.11368703
-0.2150 0.11361538
-0.2125 0.11354377
-0.2100 0.11347220
-0.2075 0.11340070
-0.2050 0.11332929
-0.2025 0.11325799
-0.2000 0.11318683
-0.1975 0.11311582
-0.1950 0.11304498
-0.1925 0.11297434
-0.1900 0.11290391
-0.1875 0.11283373
-0.1850 0.11276380
-0.1825 0.11269416
-0.1800 0.11262481
-0.1775 0.11255580
-0.1750 0.11248713
-0.1725 0.11241882
-0.1700 0.11235091
-0.1675 0.11228340
-0.1650 0.11221633
-0.1625 0.11214972
-0.1600 0.11208357
-0.1575 0.11201793
-0.1550 0.11195280
-0.1525 0.11188821
-0.1500 0.11182418
-0.1475 0.11176074
-0.1450 0.11169789
-0.1425 0.11163567
-0.1400 0.11157409
-0.1375 0.11151318
-0.1350 0.11145295
-0.1325 0.11139343
-0.1300 0.11133463
-0.1275 0.11127657
-0.1250 0.11121928
-0.1225 0.11116278
-0.1200 0.11110707
-0.1175 0.11105219
-0.1150 0.11099815
-0.1125 0.11094497
-0.1100 0.11089267
-0.1075 0.11084127
-0.1050 0.11079077
-0.1025 0.11074121
-0.1000 0.11069260
-0.0975 0.11064496
-0.0950 0.11059829
-0.0925 0.11055263
-0.0900 0.11050798
-0.0875 0.11046436
-0.0850 0.11042179
-0.0825 0.11038028
-0.0800 0.11033984
-0.0775 0.11030049
-0.0750 0.11026225
-0.0725 0.11022513
-0.0700 0.11018913
-0.0675 0.11015428
-0.0650 0.11012059
-0.0625 0.11008806
-0.0600 0.11005672
-0.0575 0.11002656
-0.0550 0.10999761
-0.0525 0.10996987
-0.0500 0.10994335
-0.0475 0.10991806
-0.0450 0.10989402
-0.0425 0.10987122
-0.0400 0.10984969
-0.0375 0.10982941
-0.0350 0.10981042
-0.0325 0.10979270
-0.0300 0.10977627
-0.0275 0.10976113
-0.0250 0.10974729
-0.0225 0.10973475
-0.0200 0.10972352
-0.0175 0.10971360
-0.0150 0.10970499
-0.0125 0.10969771
-0.0100 0.10969174
-0.0075 0.10968710
-0.0050 0.10968379
-0.0025 0.10968180
0.0000 0.10968113
0.0025 0.10968180
0.0050 0.10968379
0.0075 0.10968710
0.0100 0.10969174
0.0125 0.10969771
0.0150 0.10970499
0.0175 0.10971360
0.0200 0.10972352
0.0225 0.10973475
0.0250 0.10974729
0.0275 0.10976113
0.0300 0.10977627
0.0325 0.10979270
0.0350 0.10981042
0.0375 0.10982941
0.0400 0.10984969
0.0425 0.10987122
0.0450 0.10989402
0.0475 0.10991806
0.0500 0.10994335
0.0525 0.10996987
0.0550 0.10999761
0.0575 0.11002656
0.0600 0.11005672
0.0625 0.11008806
0.0650 0.11012059
0.0675 0.11015428
0.0700 0.11018913
0.0725 0.11022513
0.0750 0.11026225
0.0775 0.11030049
0.0800 0.11033984
0.0825 0.11038028
0.0850 0.11042179
0.0875 0.11046436
0.0900 0.11050798
0.0925 0.11055263
0.0950 0.11059829
0.0975 0.11064496
0.1000 0.11069260
0.1025 0.11074121
0.1050 0.11079077
0.1075 0.11084127
0.1100 0.11089267
0.1125 0.11094497
0.1150 0.11099815
0.1175 0.11105219
0.1200 0.11110707
0.1225 0.11116278
0.1250 0.11121928
0.1275 0.11127657
0.1300 0.11133463
0.1325 0.11139343
0.1350 0.11145295
0.1375 0.11151318
0.1400 0.11157409
0.1425 0.11163567
0.1450 0.11169789
0.1475 0.11176074
0.1500 0.11182418
0.1525 0.11188821
0.1550 0.11195280
0.1575 0.11201793
0.1600 0.11208357
0.1625 0.11214972
0.1650 0.11221633
0.1675 0.11228340
0.1700 0.11235091
0.1725 0.11241882
0.1750 0.11248713
0.1775 0.11255580
0.1800 0.11262481
0.1825 0.11269416
0.1850 0.11276380
0.1875 0.11283373
0.1900 0.11290391
0.1925 0.11297434
0.1950 0.11304498
0.1975 0.11311582
0.2000 0.11318683
0.2025 0.11325799
0.2050 0.11332929
0.2075 0.11340070
0.2100 0.11347220
0.2125 0.11354377
0.2150 0.11361538
0.2175 0.11368703
0.2200 0.11375869
0.2225 0.11383033
0.2250 0.11390194
0.2275 0.11397350
0.2300 0.11404498
0.2325 0.11411638
0.2350 0.11418766
0.2375 0.11425882
0.2400 0.11432983
0.2425 0.11440067
0.2450 0.11447133
0.2475 0.11454178
0.2500 0.11461202
0.2525 0.11468201
0.2550 0.11475175
0.2575 0.11482121
0.2600 0.11489039
0.2625 0.11495926
0.2650 0.11502781
0.2675 0.11509601
0.2700 0.11516387
0.2725 0.11523135
0.2750 0.11529845
0.2775 0.11536515
0.2800 0.11543144
0.2825 0.11549730
0.2850 0.11556272
0.2875 0.11562769
0.2900 0.11569219
0.2925 0.11575620
0.2950 0.11581973
0.2975 0.11588275
0.3000 0.11594525
0.3025 0.11600723
0.3050 0.11606867
0.3075 0.11612956
0.3100 0.11618990
0.3125 0.11624966
0.3150 0.11630885
0.3175 0.11636745
0.3200 0.11642545
0.3225 0.11648285
0.3250 0.11653964
0.3275 0.11659582
0.3300 0.11665136
0.3325 0.11670628
0.3350 0.11676055
0.3375 0.11681418
0.3400 0.11686716
0.3425 0.11691949
0.3450 0.11697115
0.3475 0.11702216
0.3500 0.11707249
0.3525 0.11712215
0.3550 0.11717114
0.3575 0.11721945
0.3600 0.11726708
0.3625 0.11731402
0.3650 0.11736029
0.3675 0.11740586
0.3700 0.11745076
0.3725 0.11749496
0.3750 0.11753848
0.3775 0.11758131
0.3800 0.11762346
0.3825 0.11766492
0.3850 0.11770570
0.3875 0.11774580
0.3900 0.11778521
0.3925 0.11782395
0.3950 0.11786201
0.3975 0.11789940
0.4000 0.11793612
0.4025 0.11797218
0.4050 0.11800757
0.4075 0.11804231
0.4100 0.11807639
0.4125 0.11810983
0.4150 0.11814262
0.4175 0.11817478
0.4200 0.11820630
0.4225 0.11823720
0.4250 0.11826748
0.4275 0.11829714
0.4300 0.11832620
0.4325 0.11835466
0.4350 0.11838253
0.4375 0.11840982
0.4400 0.11843653
0.4425 0.11846266
0.4450 0.11848824
0.4475 0.11851327
0.4500 0.11853775
0.4525 0.11856170
0.4550 0.11858513
0.4575 0.11860803
0.4600 0.11863043
0.4625 0.11865233
0.4650 0.11867375
0.4675 0.11869468
0.4700 0.11871515
0.4725 0.11873516
0.4750 0.11875472
0.4775 0.11877384
0.4800 0.11879253
0.4825 0.11881081
0.4850 0.11882868
0.4875 0.11884616
0.4900 0.11886325
0.4925 0.11887997
0.4950 0.11889632
0.4975 0.11891233
0.5000 0.11892799
0.5025 0.11894332
0.5050 0.11895833
0.5075 0.11897304
0.5100 0.11898744
0.5125 0.11900157
0.5150 0.11901542
0.5175 0.11902900
0.5200 0.11904233
0.5225 0.11905543
0.5250 0.11906829
0.5275 0.11908093
0.5300 0.11909336
0.5325 0.11910560
0.5350 0.11911765
0.5375 0.11912953
0.5400 0.11914124
0.5425 0.11915280
0.5450 0.11916421
0.5475 0.11917549
0.5500 0.11918665
0.5525 0.11919769
0.5550 0.11920864
0.5575 0.11921949
0.5600 0.11923026
0.5625 0.11924095
0.5650 0.11925159
0.5675 0.11926217
0.5700 0.11927270
0.5725 0.11928320
0.5750 0.11929368
0.5775 0.11930413
0.5800 0.11931458
0.5825 0.11932503
0.5850 0.11933549
0.5875 0.11934597
0.5900 0.11935647
0.5925 0.11936700
0.5950 0.11937758
0.5975 0.11938820
0.6000 0.11939887
0.6025 0.11940961
0.6050 0.11942042
0.6075 0.11943130
0.6100 0.11944226
0.6125 0.11945331
0.6150 0.11946446
0.6175 0.11947571
0.6200 0.11948706
0.6225 0.11949852
0.6250 0.11951009
0.6275 0.11952179
0.6300 0.11953361
0.6325 0.11954556
0.6350 0.11955764
0.6375 0.11956986
0.6400 0.11958222
0.6425 0.11959473
0.6450 0.11960738
0.6475 0.11962018
0.6500 0.11963314
0.6525 0.11964625
0.6550 0.11965952
0.6575 0.11967295
0.6600 0.11968654
0.6625 0.11970029
0.6650 0.11971420
0.6675 0.11972829
0.6700 0.11974253
0.6725 0.11975695
0.6750 0.11977153
0.6775 0.11978628
0.6800 0.11980119
0.6825 0.11981628
0.6850 0.11983152
0.6875 0.11984694
0.6900 0.11986252
0.6925 0.11987826
0.6950 0.11989416
0.6975 0.11991022
0.7000 0.11992644
0.7025 0.11994282
0.7050 0.11995935
0.7075 0.11997604
0.7100 0.11999287
0.7125 0.12000985
0.7150 0.12002697
0.7175 0.12004423
0.7200 0.12006163
0.7225 0.12007916
0.7250 0.12009682
0.7275 0.12011461
0.7300 0.12013252
0.7325 0.12015055
0.7350 0.12016868
0.7375 0.12018693
0.7400 0.12020529
0.7425 0.12022374
0.7450 0.12024228
0.7475 0.12026092
0.7500 0.12027964
0.7525 0.12029844
0.7550 0.12031731
0.7575 0.12033626
0.7600 0.12035526
0.7625 0.12037432
0.7650 0.12039344
0.7675 0.12041260
0.7700 0.12043180
0.7725 0.12045103
0.7750 0.12047030
0.7775 0.12048958
0.7800 0.12050888
0.7825 0.12052819
0.7850 0.12054750
0.7875 0.12056681
0.7900 0.12058611
0.7925 0.12060540
0.7950 0.12062466
0.7975 0.12064389
0.8000 0.12066309
0.8025 0.12068225
0.8050 0.12070137
0.8075 0.12072042
0.8100 0.12073942
0.8125 0.12075835
0.8150 0.12077721
0.8175 0.12079599
0.8200 0.12081469
0.8225 0.12083329
0.8250 0.12085180
0.8275 0.12087020
0.8300 0.12088849
0.8325 0.12090667
0.8350 0.12092472
0.8375 0.12094265
0.8400 0.12096044
0.8425 0.12097809
0.8450 0.12099560
0.8475 0.12101296
0.8500 0.12103016
0.8525 0.12104720
0.8550 0.12106408
0.8575 0.12108078
0.8600 0.12109731
0.8625 0.12111365
0.8650 0.12112981
0.8675 0.12114578
0.8700 0.12116155
0.8725 0.12117712
0.8750 0.12119248
0.8775 0.12120764
0.8800 0.12122258
0.8825 0.12123731
0.8850 0.12125182
0.8875 0.12126610
0.8900 0.12128015
0.8925 0.12129397
0.8950 0.12130756
0.8975 0.12132091
0.9000 0.12133403
0.9025 0.12134689
0.9050 0.12135952
0.9075 0.12137189
0.9100 0.12138402
0.9125 0.12139589
0.9150 0.12140751
0.9175 0.12141887
0.9200 0.12142997
0.9225 0.12144082
0.9250 0.12145141
0.9275 0.12146173
0.9300 0.12147180
0.9325 0.12148160
0.9350 0.12149113
0.9375 0.12150041
0.9400 0.12150942
0.9425 0.12151816
0.9450 0.12152665
0.9475 0.12153487
0.9500 0.12154282
0.9525 0.12155052
0.9550 0.12155795
0.9575 0.12156512
0.9600 0.12157203
0.9625 0.12157869
0.9650 0.12158509
0.9675 0.12159123
0.9700 0.12159712
0.9725 0.12160276
0.9750 0.12160815
0.9775 0.12161329
0.9800 0.12161818
0.9825 0.12162284
0.9850 0.12162726
0.9875 0.12163144
0.9900 0.12163538
0.9925 0.12163910
0.9950 0.12164258
0.9975 0.12164585
1.0000 0.12164889
1.0025 0.12165172
1.0050 0.12165433
1.0075 0.12165674
1.0100 0.12165894
1.0125 0.12166094
1.0150 0.12166274
1.0175 0.12166434
1.0200 0.12166576
1.0225 0.12166700
1.0250 0.12166806
1.0275 0.12166894
1.0300 0.12166965
1.0325 0.12167020
1.0350 0.12167059
1.0375 0.12167082
1.0400 0.12167090
1.0425 0.12167084
1.0450 0.12167063
1.0475 0.12167029
1.0500 0.12166983
1.0525 0.12166923
1.0550 0.12166852
1.0575 0.12166770
1.0600 0.12166677
1.0625 0.12166573
1.0650 0.12166460
1.0675 0.12166337
1.0700 0.12166206
1.0725 0.12166067
1.0750 0.12165921
1.0775 0.12165767
1.0800 0.12165607
1.0825 0.12165441
1.0850 0.12165270
1.0875 0.12165094
1.0900 0.12164913
1.0925 0.12164729
1.0950 0.12164542
1.0975 0.12164352
1.1000 0.12164160
1.1025 0.12163967
1.1050 0.12163772
1.1075 0.12163577
1.1100 0.12163382
1.1125 0.12163187
1.1150 0.12162994
1.1175 0.12162801
1.1200 0.12162611
1.1225 0.12162423
1.1250 0.12162238
1.1275 0.12162056
1.1300 0.12161878
1.1325 0.12161704
1.1350 0.12161535
1.1375 0.12161371
1.1400 0.12161212
1.1425 0.12161059
1.1450 0.12160913
1.1475 0.12160773
1.1500 0.12160640
1.1525 0.12160515
1.1550 0.12160397
1.1575 0.12160287
1.1600 0.12160186
1.1625 0.12160093
1.1650 0.12160010
1.1675 0.12159935
1.1700 0.12159870
1.1725 0.12159815
1.1750 0.12159770
1.1775 0.12159735
1.1800 0.12159710
1.1825 0.12159697
1.1850 0.12159694
1.1875 0.12159702
1.1900 0.12159721
1.1925 0.12159752
1.1950 0.12159794
1.1975 0.12159847
1.2000 0.12159912
1.2025 0.12159989
1.2050 0.12160078
1.2075 0.12160179
1.2100 0.12160292
1.2125 0.12160416
1.2150 0.12160553
1.2175 0.12160701
1.2200 0.12160862
1.2225 0.12161034
1.2250 0.12161219
1.2275 0.12161415
1.2300 0.12161623
1.2325 0.12161842
1.2350 0.12162073
1.2375 0.12162316
1.2400 0.12162570
1.2425 0.12162835
1.2450 0.12163111
1.2475 0.12163398
1.2500 0.12163695
1.2525 0.12164004
1.2550 0.12164322
1.2575 0.12164650
1.2600 0.12164989
1.2625 0.12165337
1.2650 0.12165694
1.2675 0.12166060
1.2700 0.12166435
1.2725 0.12166819
1.2750 0.12167211
1.2775 0.12167611
1.2800 0.12168018
1.2825 0.12168433
1.2850 0.12168854
1.2875 0.12169282
1.2900 0.12169717
1.2925 0.12170157
1.2950 0.12170603
1.2975 0.12171054
1.3000 0.12171509
1.3025 0.12171969
1.3050 0.12172433
1.3075 0.12172901
1.3100 0.12173372
1.3125 0.12173845
1.3150 0.12174321
1.3175 0.12174798
1.3200 0.12175277
1.3225 0.12175758
1.3250 0.12176238
1.3275 0.12176719
1.3300 0.12177200
1.3325 0.12177680
1.3350 0.12178158
1.3375 0.12178635
1.3400 0.12179110
1.3425 0.12179583
1.3450 0.12180052
1.3475 0.12180519
1.3500 0.12180981
1.3525 0.12181439
1.3550 0.12181892
1.3575 0.12182340
1.3600 0.12182783
1.3625 0.12183219
1.3650 0.12183649
1.3675 0.12184072
1.3700 0.12184488
1.3725 0.12184896
1.3750 0.12185295
1.3775 0.12185686
1.3800 0.12186068
1.3825 0.12186441
1.3850 0.12186804
1.3875 0.12187157
1.3900 0.12187499
1.3925 0.12187830
1.3950 0.12188150
1.3975 0.12188458
1.4000 0.12188754
1.4025 0.12189038
1.4050 0.12189309
1.4075 0.12189567
1.4100 0.12189811
1.4125 0.12190042
1.4150 0.12190259
1.4175 0.12190462
1.4200 0.12190650
1.4225 0.12190824
1.4250 0.12190982
1.4275 0.12191125
1.4300 0.12191253
1.4325 0.12191365
1.4350 0.12191461
1.4375 0.12191540
1.4400 0.12191604
1.4425 0.12191651
1.4450 0.12191681
1.4475 0.12191694
1.4500 0.12191690
1.4525 0.12191670
1.4550 0.12191632
1.4575 0.12191576
1.4600 0.12191504
1.4625 0.12191413
1.4650 0.12191306
1.4675 0.12191180
1.4700 0.12191037
1.4725 0.12190877
1.4750 0.12190698
1.4775 0.12190503
1.4800 0.12190289
1.4825 0.12190058
1.4850 0.12189809
1.4875 0.12189543
1.4900 0.12189259
1.4925 0.12188958
1.4950 0.12188640
1.4975 0.12188304
1.5000 0.12187951
1.5025 0.12187582
1.5050 0.12187195
1.5075 0.12186793
1.5100 0.12186373
1.5125 0.12185937
1.5150 0.12185486
1.5175 0.12185018
1.5200 0.12184534
1.5225 0.12184035
1.5250 0.12183521
1.5275 0.12182992
1.5300 0.12182448
1.5325 0.12181890
1.5350 0.12181318
1.5375 0.12180731
1.5400 0.12180131
1.5425 0.12179518
1.5450 0.12178891
1.5475 0.12178252
1.5500 0.12177600
1.5525 0.12176937
1.5550 0.12176262
1.5575 0.12175575
1.5600 0.12174877
1.5625 0.12174169
1.5650 0.12173451
1.5675 0.12172722
1.5700 0.12171984
1.5725 0.12171237
1.5750 0.12170481
1.5775 0.12169717
1.5800 0.12168945
1.5825 0.12168165
1.5850 0.12167378
1.5875 0.12166585
1.5900 0.12165785
1.5925 0.12164979
1.5950 0.12164167
1.5975 0.12163350
1.6000 0.12162529
1.6025 0.12161703
1.6050 0.12160874
1.6075 0.12160041
1.6100 0.12159205
1.6125 0.12158366
1.6150 0.12157525
1.6175 0.12156683
1.6200 0.12155838
1.6225 0.12154993
1.6250 0.12154147
1.6275 0.12153301
1.6300 0.12152456
1.6325 0.12151610
1.6350 0.12150766
1.6375 0.12149923
1.6400 0.12149082
1.6425 0.12148242
1.6450 0.12147405
1.6475 0.12146571
1.6500 0.12145741
1.6525 0.12144913
1.6550 0.12144090
1.6575 0.12143270
1.6600 0.12142455
1.6625 0.12141645
1.6650 0.12140840
1.6675 0.12140040
1.6700 0.12139246
1.6725 0.12138458
1.6750 0.12137676
1.6775 0.12136901
1.6800 0.12136132
1.6825 0.12135370
1.6850 0.12134616
1.6875 0.12133868
1.6900 0.12133129
1.6925 0.12132397
1.6950 0.12131673
1.6975 0.12130958
1.7000 0.12130251
1.7025 0.12129552
1.7050 0.12128862
1.7075 0.12128180
1.7100 0.12127508
1.7125 0.12126844
1.7150 0.12126190
1.7175 0.12125545
1.7200 0.12124908
1.7225 0.12124282
1.7250 0.12123664
1.7275 0.12123056
1.7300 0.12122457
1.7325 0.12121867
1.7350 0.12121287
1.7375 0.12120716
1.7400 0.12120154
1.7425 0.12119602
1.7450 0.12119059
1.7475 0.12118525
1.7500 0.12118000
1.7525 0.12117483
1.7550 0.12116976
1.7575 0.12116478
1.7600 0.12115988
1.7625 0.12115506
1.7650 0.12115033
1.7675 0.12114568
1.7700 0.12114110
1.7725 0.12113661
1.7750 0.12113219
1.7775 0.12112785
1.7800 0.12112358
1.7825 0.12111937
1.7850 0.12111524
1.7875 0.12111116
1.7900 0.12110715
1.7925 0.12110320
1.7950 0.12109931
1.7975 0.12109547
1.8000 0.12109168
1.8025 0.12108794
1.8050 0.12108424
1.8075 0.12108059
1.8100 0.12107697
1.8125 0.12107339
1.8150 0.12106984
1.8175 0.12106632
1.8200 0.12106283
1.8225 0.12105936
1.8250 0.12105590
1.8275 0.12105246
1.8300 0.12104904
1.8325 0.12104561
1.8350 0.12104220
1.8375 0.12103878
1.8400 0.12103536
1.8425 0.12103193
1.8450 0.12102849
1.8475 0.12102504
1.8500 0.12102157
1.8525 0.12101807
1.8550 0.12101455
1.8575 0.12101100
1.8600 0.12100741
1.8625 0.12100379
1.8650 0.12100012
1.8675 0.12099641
1.8700 0.12099265
1.8725 0.12098884
1.8750 0.12098497
1.8775 0.12098104
1.8800 0.12097705
1.8825 0.12097299
1.8850 0.12096886
1.8875 0.12096466
1.8900 0.12096037
1.8925 0.12095601
1.8950 0.12095156
1.8975 0.12094703
1.9000 0.12094240
1.9025 0.12093768
1.9050 0.12093287
1.9075 0.12092795
1.9100 0.12092293
1.9125 0.12091781
1.9150 0.12091258
1.9175 0.12090723
1.9200 0.12090178
1.9225 0.12089620
1.9250 0.12089051
1.9275 0.12088470
1.9300 0.12087877
1.9325 0.12087271
1.9350 0.12086653
1.9375 0.12086021
1.9400 0.12085377
1.9425 0.12084720
1.9450 0.12084049
1.9475 0.12083365
1.9500 0.12082667
1.9525 0.12081956
1.9550 0.12081231
1.9575 0.12080492
1.9600 0.12079739
1.9625 0.12078972
1.9650 0.12078191
1.9675 0.12077396
1.9700 0.12076587
1.9725 0.12075763
1.9750 0.12074926
1.9775 0.12074075
1.9800 0.12073209
1.9825 0.12072329
1.9850 0.12071436
1.9875 0.12070528
1.9900 0.12069607
1.9925 0.12068672
1.9950 0.12067723
1.9975 0.12066761
2.0000 0.12065785
2.0025 0.12064796
2.0050 0.12063794
2.0075 0.12062779
2.0100 0.12061751
2.0125 0.12060710
2.0150 0.12059658
2.0175 0.12058593
2.0200 0.12057516
2.0225 0.12056427
2.0250 0.12055327
2.0275 0.12054216
2.0300 0.12053093
2.0325 0.12051960
2.0350 0.12050817
2.0375 0.12049663
2.0400 0.12048500
2.0425 0.12047327
2.0450 0.12046145
2.0475 0.12044955
2.0500 0.12043755
2.0525 0.12042548
2.0550 0.12041333
2.0575 0.12040110
2.0600 0.12038880
2.0625 0.12037644
2.0650 0.12036401
2.0675 0.12035152
2.0700 0.12033898
2.0725 0.12032638
2.0750 0.12031374
2.0775 0.12030105
2.0800 0.12028832
2.0825 0.12027556
2.0850 0.12026277
2.0875 0.12024995
2.0900 0.12023710
2.0925 0.12022424
2.0950 0.12021136
2.0975 0.12019847
2.1000 0.12018557
2.1025 0.12017267
2.1050 0.12015977
2.1075 0.12014688
2.1100 0.12013400
2.1125 0.12012113
2.1150 0.12010828
2.1175 0.12009545
2.1200 0.12008265
2.1225 0.12006987
2.1250 0.12005713
2.1275 0.12004443
2.1300 0.12003177
2.1325 0.12001915
2.1350 0.12000658
2.1375 0.11999407
2.1400 0.11998161
2.1425 0.11996921
2.1450 0.11995687
2.1475 0.11994460
2.1500 0.11993240
2.1525 0.11992027
2.1550 0.11990822
2.1575 0.11989624
2.1600 0.11988435
2.1625 0.11987254
2.1650 0.11986082
2.1675 0.11984918
2.1700 0.11983764
2.1725 0.11982619
2.1750 0.11981484
2.1775 0.11980358
2.1800 0.11979243
2.1825 0.11978138
2.1850 0.11977043
2.1875 0.11975958
2.1900 0.11974885
2.1925 0.11973822
2.1950 0.11972770
2.1975 0.11971729
2.2000 0.11970699
2.2025 0.11969681
2.2050 0.11968673
2.2075 0.11967677
2.2100 0.11966692
2.2125 0.11965719
2.2150 0.11964757
2.2175 0.11963806
2.2200 0.11962867
2.2225 0.11961939
2.2250 0.11961022
2.2275 0.11960116
2.2300 0.11959221
2.2325 0.11958338
2.2350 0.11957465
2.2375 0.11956603
2.2400 0.11955752
2.2425 0.11954911
2.2450 0.11954080
2.2475 0.11953260
2.2500 0.11952449
2.2525 0.11951648
2.2550 0.11950857
2.2575 0.11950075
2.2600 0.11949302
2.2625 0.11948537
2.2650 0.11947782
2.2675 0.11947034
2.2700 0.11946295
2.2725 0.11945563
2.2750 0.11944838
2.2775 0.11944120
2.2800 0.11943409
2.2825 0.11942704
2.2850 0.11942006
2.2875 0.11941312
2.2900 0.11940624
2.2925 0.11939941
2.2950 0.11939263
2.2975 0.11938588
2.3000 0.11937917
2.3025 0.11937249
2.3050 0.11936584
2.3075 0.11935922
2.3100 0.11935261
2.3125 0.11934602
2.3150 0.11933944
2.3175 0.11933287
2.3200 0.11932629
2.3225 0.11931972
2.3250 0.11931314
2.3275 0.11930654
2.3300 0.11929994
2.3325 0.11929331
2.3350 0.11928665
2.3375 0.11927996
2.3400 0.11927325
2.3425 0.11926649
2.3450 0.11925968
2.3475 0.11925283
2.3500 0.11924593
2.3525 0.11923897
2.3550 0.11923195
2.3575 0.11922486
2.3600 0.11921771
2.3625 0.11921047
2.3650 0.11920316
2.3675 0.11919577
2.3700 0.11918829
2.3725 0.11918072
2.3750 0.11917305
2.3775 0.11916528
2.3800 0.11915741
2.3825 0.11914944
2.3850 0.11914135
2.3875 0.11913316
2.3900 0.11912484
2.3925 0.11911640
2.3950 0.11910784
2.3975 0.11909916
2.4000 0.11909034
2.4025 0.11908139
2.4050 0.11907231
2.4075 0.11906309
2.4100 0.11905373
2.4125 0.11904422
2.4150 0.11903458
2.4175 0.11902478
2.4200 0.11901484
2.4225 0.11900474
2.4250 0.11899450
2.4275 0.11898410
2.4300 0.11897354
2.4325 0.11896283
2.4350 0.11895197
2.4375 0.11894094
2.4400 0.11892976
2.4425 0.11891841
2.4450 0.11890691
2.4475 0.11889525
2.4500 0.11888343
2.4525 0.11887145
2.4550 0.11885931
2.4575 0.11884702
2.4600 0.11883456
2.4625 0.11882195
2.4650 0.11880918
2.4675 0.11879626
2.4700 0.11878318
2.4725 0.11876995
2.4750 0.11875657
2.4775 0.11874304
2.4800 0.11872936
2.4825 0.11871554
2.4850 0.11870158
2.4875 0.11868747
2.4900 0.11867323
2.4925 0.11865885
2.4950 0.11864434
2.4975 0.11862970
2.5000 0.11861493
2.5025 0.11860004
2.5050 0.11858503
2.5075 0.11856990
2.5100 0.11855466
2.5125 0.11853931
2.5150 0.11852385
2.5175 0.11850829
2.5200 0.11849263
2.5225 0.11847688
2.5250 0.11846104
2.5275 0.11844512
2.5300 0.11842911
2.5325 0.11841303
2.5350 0.11839687
2.5375 0.11838065
2.5400 0.11836436
2.5425 0.11834801
2.5450 0.11833161
2.5475 0.11831516
2.5500 0.11829867
2.5525 0.11828214
2.5550 0.11826557
2.5575 0.11824897
2.5600 0.11823235
2.5625 0.11821571
2.5650 0.11819905
2.5675 0.11818238
2.5700 0.11816571
2.5725 0.11814903
2.5750 0.11813236
2.5775 0.11811570
2.5800 0.11809905
2.5825 0.11808241
2.5850 0.11806580
2.5875 0.11804922
2.5900 0.11803267
2.5925 0.11801616
2.5950 0.11799968
2.5975 0.11798325
2.6000 0.11796687
2.6025 0.11795054
2.6050 0.11793427
2.6075 0.11791805
2.6100 0.11790191
2.6125 0.11788583
2.6150 0.11786982
2.6175 0.11785388
2.6200 0.11783803
2.6225 0.11782225
2.6250 0.11780656
2.6275 0.11779096
2.6300 0.11777544
2.6325 0.11776002
2.6350 0.11774469
2.6375 0.11772945
2.6400 0.11771432
2.6425 0.11769928
2.6450 0.11768435
2.6475 0.11766952
2.6500 0.11765479
2.6525 0.11764017
2.6550 0.11762566
2.6575 0.11761125
2.6600 0.11759695
2.6625 0.11758276
2.6650 0.11756868
2.6675 0.11755470
2.6700 0.11754083
2.6725 0.11752707
2.6750 0.11751342
2.6775 0.11749987
2.6800 0.11748642
2.6825 0.11747308
2.6850 0.11745984
2.6875 0.11744670
2.6900 0.11743366
2.6925 0.11742071
2.6950 0.11740786
2.6975 0.11739510
2.7000 0.11738243
2.7025 0.11736984
2.7050 0.11735734
2.7075 0.11734492
2.7100 0.11733257
2.7125 0.11732029
2.7150 0.11730809
2.7175 0.11729595
2.7200 0.11728387
2.7225 0.11727184
2.7250 0.11725987
2.7275 0.11724795
2.7300 0.11723607
2.7325 0.11722423
2.7350 0.11721242
2.7375 0.11720064
2.7400 0.11718888
2.7425 0.11717714
2.7450 0.11716541
2.7475 0.11715369
2.7500 0.11714197
2.7525 0.11713024
2.7550 0.11711851
2.7575 0.11710675
2.7600 0.11709498
2.7625 0.11708317
2.7650 0.11707134
2.7675 0.11705946
2.7700 0.11704753
2.7725 0.11703555
2.7750 0.11702351
2.7775 0.11701141
2.7800 0.11699923
2.7825 0.11698698
2.7850 0.11697464
2.7875 0.11696221
2.7900 0.11694969
2.7925 0.11693706
2.7950 0.11692433
2.7975 0.11691147
2.8000 0.11689850
2.8025 0.11688540
2.8050 0.11687217
2.8075 0.11685880
2.8100 0.11684529
2.8125 0.11683162
2.8150 0.11681780
2.8175 0.11680383
2.8200 0.11678968
2.8225 0.11677537
2.8250 0.11676088
2.8275 0.11674621
2.8300 0.11673135
2.8325 0.11671631
2.8350 0.11670107
2.8375 0.11668564
2.8400 0.11667000
2.8425 0.11665416
2.8450 0.11663811
2.8475 0.11662185
2.8500 0.11660538
2.8525 0.11658869
2.8550 0.11657177
2.8575 0.11655464
2.8600 0.11653728
2.8625 0.11651969
2.8650 0.11650188
2.8675 0.11648383
2.8700 0.11646556
2.8725 0.11644705
2.8750 0.11642831
2.8775 0.11640933
2.8800 0.11639012
2.8825 0.11637068
2.8850 0.11635101
2.8875 0.11633110
2.8900 0.11631097
2.8925 0.11629060
2.8950 0.11627000
2.8975 0.11624918
2.9000 0.11622813
2.9025 0.11620685
2.9050 0.11618536
2.9075 0.11616365
2.9100 0.11614172
2.9125 0.11611958
2.9150 0.11609723
2.9175 0.11607467
2.9200 0.11605192
2.9225 0.11602896
2.9250 0.11600582
2.9275 0.11598248
2.9300 0.11595897
2.9325 0.11593527
2.9350 0.11591140
2.9375 0.11588736
2.9400 0.11586316
2.9425 0.11583881
2.9450 0.11581430
2.9475 0.11578965
2.9500 0.11576486
2.9525 0.11573994
2.9550 0.11571490
2.9575 0.11568973
2.9600 0.11566446
2.9625 0.11563908
2.9650 0.11561360
2.9675 0.11558804
2.9700 0.11556239
2.9725 0.11553666
2.9750 0.11551087
2.9775 0.11548501
2.9800 0.11545910
2.9825 0.11543315
2.9850 0.11540716
2.9875 0.11538114
2.9900 0.11535509
2.9925 0.11532903
2.9950 0.11530296
2.9975 0.11527689
3.0000 0.11525082
3.0025 0.11522477
3.0050 0.11519875
3.0075 0.11517274
3.0100 0.11514678
3.0125 0.11512086
3.0150 0.11509498
3.0175 0.11506916
3.0200 0.11504341
3.0225 0.11501772
3.0250 0.11499210
3.0275 0.11496657
3.0300 0.11494113
3.0325 0.11491577
3.0350 0.11489051
3.0375 0.11486536
3.0400 0.11484031
3.0425 0.11481537
3.0450 0.11479056
3.0475 0.11476586
3.0500 0.11474128
3.0525 0.11471683
3.0550 0.11469252
3.0575 0.11466833
3.0600 0.11464429
3.0625 0.11462038
3.0650 0.11459661
3.0675 0.11457299
3.0700 0.11454951
3.0725 0.11452617
3.0750 0.11450298
3.0775 0.11447993
3.0800 0.11445703
3.0825 0.11443428
3.0850 0.11441167
3.0875 0.11438920
3.0900 0.11436687
3.0925 0.11434468
3.0950 0.11432263
3.0975 0.11430071
3.1000 0.11427892
3.1025 0.11425727
3.1050 0.11423573
3.1075 0.11421432
3.1100 0.11419302
3.1125 0.11417183
3.1150 0.11415075
3.1175 0.11412976
3.1200 0.11410887
3.1225 0.11408807
3.1250 0.11406735
3.1275 0.11404671
3.1300 0.11402613
3.1325 0.11400561
3.1350 0.11398514
3.1375 0.11396472
3.1400 0.11394433
3.1425 0.11392397
3.1450 0.11390362
3.1475 0.11388329
3.1500 0.11386295
3.1525 0.11384261
3.1550 0.11382224
3.1575 0.11380185
3.1600 0.11378141
3.1625 0.11376093
3.1650 0.11374038
3.1675 0.11371977
3.1700 0.11369907
3.1725 0.11367828
3.1750 0.11365738
3.1775 0.11363638
3.1800 0.11361524
3.1825 0.11359398
3.1850 0.11357256
3.1875 0.11355099
3.1900 0.11352924
3.1925 0.11350732
3.1950 0.11348521
3.1975 0.11346290
3.2000 0.11344037
3.2025 0.11341762
3.2050 0.11339464
3.2075 0.11337142
3.2100 0.11334795
3.2125 0.11332421
3.2150 0.11330020
3.2175 0.11327591
3.2200 0.11325133
3.2225 0.11322645
3.2250 0.11320126
3.2275 0.11317576
3.2300 0.11314993
3.2325 0.11312377
3.2350 0.11309727
3.2375 0.11307043
3.2400 0.11304324
3.2425 0.11301568
3.2450 0.11298777
3.2475 0.11295949
3.2500 0.11293083
3.2525 0.11290180
3.2550 0.11287238
3.2575 0.11284258
3.2600 0.11281239
3.2625 0.11278182
3.2650 0.11275085
3.2675 0.11271949
3.2700 0.11268774
3.2725 0.11265559
3.2750 0.11262305
3.2775 0.11259012
3.2800 0.11255680
3.2825 0.11252309
3.2850 0.11248899
3.2875 0.11245451
3.2900 0.11241966
3.2925 0.11238442
3.2950 0.11234882
3.2975 0.11231285
3.3000 0.11227652
3.3025 0.11223984
3.3050 0.11220282
3.3075 0.11216546
3.3100 0.11212776
3.3125 0.11208975
3.3150 0.11205142
3.3175 0.11201279
3.3200 0.11197387
3.3225 0.11193466
3.3250 0.11189519
3.3275 0.11185545
3.3300 0.11181547
3.3325 0.11177524
3.3350 0.11173480
3.3375 0.11169414
3.3400 0.11165329
3.3425 0.11161225
3.3450 0.11157105
3.3475 0.11152968
3.3500 0.11148818
3.3525 0.11144655
3.3550 0.11140480
3.3575 0.11136296
3.3600 0.11132104
3.3625 0.11127904
3.3650 0.11123700
3.3675 0.11119492
3.3700 0.11115282
3.3725 0.11111072
3.3750 0.11106862
3.3775 0.11102655
3.3800 0.11098452
3.3825 0.11094255
3.3850 0.11090064
3.3875 0.11085882
3.3900 0.11081710
3.3925 0.11077550
3.3950 0.11073402
3.3975 0.11069268
3.4000 0.11065150
3.4025 0.11061048
3.4050 0.11056965
3.4075 0.11052901
3.4100 0.11048857
3.4125 0.11044835
3.4150 0.11040835
3.4175 0.11036859
3.4200 0.11032907
3.4225 0.11028981
3.4250 0.11025080
3.4275 0.11021207
3.4300 0.11017362
3.4325 0.11013544
3.4350 0.11009756
3.4375 0.11005997
3.4400 0.11002267
3.4425 0.10998567
3.4450 0.10994898
3.4475 0.10991258
3.4500 0.10987649
3.4525 0.10984071
3.4550 0.10980522
3.4575 0.10977004
3.4600 0.10973515
3.4625 0.10970055
3.4650 0.10966624
3.4675 0.10963222
3.4700 0.10959847
3.4725 0.10956499
3.4750 0.10953177
3.4775 0.10949880
3.4800 0.10946607
3.4825 0.10943357
3.4850 0.10940129
3.4875 0.10936921
3.4900 0.10933732
3.4925 0.10930561
3.4950 0.10927407
3.4975 0.10924266
3.5000 0.10921139
3.5025 0.10918023
3.5050 0.10914916
3.5075 0.10911816
3.5100 0.10908721
3.5125 0.10905630
3.5150 0.10902541
3.5175 0.10899450
3.5200 0.10896356
3.5225 0.10893258
3.5250 0.10890151
3.5275 0.10887034
3.5300 0.10883906
3.5325 0.10880762
3.5350 0.10877602
3.5375 0.10874422
3.5400 0.10871220
3.5425 0.10867993
3.5450 0.10864740
3.5475 0.10861457
3.5500 0.10858142
3.5525 0.10854793
3.5550 0.10851407
3.5575 0.10847983
3.5600 0.10844516
3.5625 0.10841006
3.5650 0.10837450
3.5675 0.10833845
3.5700 0.10830189
3.5725 0.10826481
3.5750 0.10822718
3.5775 0.10818898
3.5800 0.10815019
3.5825 0.10811079
3.5850 0.10807077
3.5875 0.10803010
3.5900 0.10798878
3.5925 0.10794679
3.5950 0.10790411
3.5975 0.10786073
3.6000 0.10781664
3.6025 0.10777183
3.6050 0.10772629
3.6075 0.10768001
3.6100 0.10763299
3.6125 0.10758522
3.6150 0.10753670
3.6175 0.10748743
3.6200 0.10743740
3.6225 0.10738662
3.6250 0.10733508
3.6275 0.10728280
3.6300 0.10722978
3.6325 0.10717602
3.6350 0.10712153
3.6375 0.10706633
3.6400 0.10701043
3.6425 0.10695384
3.6450 0.10689657
3.6475 0.10683864
3.6500 0.10678007
3.6525 0.10672089
3.6550 0.10666110
3.6575 0.10660074
3.6600 0.10653982
3.6625 0.10647838
3.6650 0.10641644
3.6675 0.10635403
3.6700 0.10629118
3.6725 0.10622792
3.6750 0.10616428
3.6775 0.10610030
3.6800 0.10603600
3.6825 0.10597144
3.6850 0.10590663
3.6875 0.10584162
3.6900 0.10577645
3.6925 0.10571116
3.6950 0.10564578
3.6975 0.10558035
3.7000 0.10551492
3.7025 0.10544953
3.7050 0.10538421
3.7075 0.10531900
3.7100 0.10525395
3.7125 0.10518910
3.7150 0.10512449
3.7175 0.10506016
3.7200 0.10499614
3.7225 0.10493248
3.7250 0.10486921
3.7275 0.10480638
3.7300 0.10474401
3.7325 0.10468215
3.7350 0.10462083
3.7375 0.10456008
3.7400 0.10449993
3.7425 0.10444042
3.7450 0.10438157
3.7475 0.10432340
3.7500 0.10426595
3.7525 0.10420924
3.7550 0.10415328
3.7575 0.10409810
3.7600 0.10404371
3.7625 0.10399012
3.7650 0.10393735
3.7675 0.10388541
3.7700 0.10383430
3.7725 0.10378403
3.7750 0.10373459
3.7775 0.10368599
3.7800 0.10363822
3.7825 0.10359127
3.7850 0.10354513
3.7875 0.10349978
3.7900 0.10345522
3.7925 0.10341141
3.7950 0.10336834
3.7975 0.10332598
3.8000 0.10328429
3.8025 0.10324326
3.8050 0.10320283
3.8075 0.10316298
3.8100 0.10312366
3.8125 0.10308482
3.8150 0.10304642
3.8175 0.10300842
3.8200 0.10297074
3.8225 0.10293335
3.8250 0.10289617
3.8275 0.10285916
3.8300 0.10282224
3.8325 0.10278536
3.8350 0.10274845
3.8375 0.10271143
3.8400 0.10267424
3.8425 0.10263680
3.8450 0.10259905
3.8475 0.10256090
3.8500 0.10252229
3.8525 0.10248314
3.8550 0.10244336
3.8575 0.10240289
3.8600 0.10236165
3.8625 0.10231956
3.8650 0.10227655
3.8675 0.10223254
3.8700 0.10218746
3.8725 0.10214123
3.8750 0.10209379
3.8775 0.10204507
3.8800 0.10199499
3.8825 0.10194350
3.8850 0.10189053
3.8875 0.10183603
3.8900 0.10177993
3.8925 0.10172219
3.8950 0.10166276
3.8975 0.10160158
3.9000 0.10153864
3.9025 0.10147388
3.9050 0.10140727
3.9075 0.10133880
3.9100 0.10126843
3.9125 0.10119616
3.9150 0.10112198
3.9175 0.10104587
3.9200 0.10096785
3.9225 0.10088792
3.9250 0.10080610
3.9275 0.10072240
3.9300 0.10063686
3.9325 0.10054950
3.9350 0.10046038
3.9375 0.10036953
3.9400 0.10027701
3.9425 0.10018288
3.9450 0.10008721
3.9475 0.09999007
3.9500 0.09989155
3.9525 0.09979172
3.9550 0.09969069
3.9575 0.09958856
3.9600 0.09948542
3.9625 0.09938138
3.9650 0.09927658
3.9675 0.09917112
3.9700 0.09906513
3.9725 0.09895874
3.9750 0.09885210
3.9775 0.09874532
3.9800 0.09863857
3.9825 0.09853198
3.9850 0.09842569
3.9875 0.09831986
3.9900 0.09821464
3.9925 0.09811017
3.9950 0.09800661
3.9975 0.09790410
4.0000 0.09780280
4.0025 0.09770285
4.0050 0.09760439
4.0075 0.09750756
4.0100 0.09741250
4.0125 0.09731934
4.0150 0.09722821
4.0175 0.09713923
4.0200 0.09705251
4.0225 0.09696815
4.0250 0.09688625
4.0275 0.09680689
4.0300 0.09673017
4.0325 0.09665613
4.0350 0.09658484
4.0375 0.09651634
4.0400 0.09645066
4.0425 0.09638781
4.0450 0.09632780
4.0475 0.09627063
4.0500 0.09621625
4.0525 0.09616463
4.0550 0.09611571
4.0575 0.09606942
4.0600 0.09602566
4.0625 0.09598432
4.0650 0.09594529
4.0675 0.09590841
4.0700 0.09587353
4.0725 0.09584047
4.0750 0.09580904
4.0775 0.09577902
4.0800 0.09575018
4.0825 0.09572229
4.0850 0.09569508
4.0875 0.09566827
4.0900 0.09564158
4.0925 0.09561470
4.0950 0.09558732
4.0975 0.09555910
4.1000 0.09552971
4.1025 0.09549880
4.1050 0.09546602
4.1075 0.09543099
4.1100 0.09539336
4.1125 0.09535275
4.1150 0.09530878
4.1175 0.09526109
4.1200 0.09520929
4.1225 0.09515304
4.1250 0.09509196
4.1275 0.09502571
4.1300 0.09495394
4.1325 0.09487632
4.1350 0.09479256
4.1375 0.09470234
4.1400 0.09460541
4.1425 0.09450150
4.1450 0.09439041
4.1475 0.09427193
4.1500 0.09414590
4.1525 0.09401219
4.1550 0.09387071
4.1575 0.09372141
4.1600 0.09356427
4.1625 0.09339931
4.1650 0.09322662
4.1675 0.09304631
4.1700 0.09285856
4.1725 0.09266358
4.1750 0.09246166
4.1775 0.09225310
4.1800 0.09203831
4.1825 0.09181770
4.1850 0.09159177
4.1875 0.09136106
4.1900 0.09112617
4.1925 0.09088776
4.1950 0.09064653
4.1975 0.09040323
4.2000 0.09015867
4.2025 0.08991369
4.2050 0.08966920
4.2075 0.08942611
4.2100 0.08918540
4.2125 0.08894806
4.2150 0.08871511
4.2175 0.08848760
4.2200 0.08826656
4.2225 0.08805307
4.2250 0.08784815
4.2275 0.08765287
4.2300 0.08746822
4.2325 0.08729521
4.2350 0.08713477
4.2375 0.08698779
4.2400 0.08685511
4.2425 0.08673746
4.2450 0.08663552
4.2475 0.08654983
4.2500 0.08648084
4.2525 0.08642885
4.2550 0.08639404
4.2575 0.08637640
4.2600 0.08637577
4.2625 0.08639177
4.2650 0.08642386
4.2675 0.08647123
4.2700 0.08653288
4.2725 0.08660754
4.2750 0.08669367
4.2775 0.08678948
4.2800 0.08689287
4.2825 0.08700146
4.2850 0.08711255
4.2875 0.08722313
4.2900 0.08732988
4.2925 0.08742912
4.2950 0.08751687
4.2975 0.08758880
4.3000 0.08764027
4.3025 0.08766631
4.3050 0.08766162
4.3075 0.08762061
4.3100 0.08753740
4.3125 0.08740585
4.3150 0.08721955
4.3175 0.08697189
4.3200 0.08665606
4.3225 0.08626512
4.3250 0.08579201
4.3275 0.08522961
4.3300 0.08457081
4.3325 0.08380855
4.3350 0.08293587
4.3375 0.08194605
4.3400 0.08083259
4.3425 0.07958938
4.3450 0.07821075
4.3475 0.07669155
4.3500 0.07502730
4.3525 0.07321426
4.3550 0.07124954
4.3575 0.06913124
4.3600 0.06685856
4.3625 0.06443191
4.3650 0.06185305
4.3675 0.05912521
4.3700 0.05625319
4.3725 0.05324354
4.3750 0.05010460
4.3775 0.04684665
4.3800 0.04348204
4.3825 0.04002519
4.3850 0.03649274
4.3875 0.03290356
4.3900 0.02927879
4.3925 0.02564180
4.3950 0.02201822
4.3975 0.01843579
4.4000 0.01492428
4.4025 0.01151528
4.4050 0.00824198
4.4075 0.00513881
4.4100 0.00224109
4.4125 -0.00041551
4.4150 -0.00279553
4.4175 -0.00486449
4.4200 -0.00658970
4.4225 -0.00794128
4.4250 -0.00889338
4.4275 -0.00942547
4.4300 -0.00952397
4.4325 -0.00918403
4.4350 -0.00841162
4.4375 -0.00722587
4.4400 -0.00566171
4.4425 -0.00377293
4.4450 -0.00163557
4.4475 0.00064828
4.4500 0.00294618
4.4525 0.00509054
4.4550 0.00687328
4.4575 0.00803987
4.4600 0.00828270
4.4625 0.00723370
4.4650 0.00445625
4.4675 -0.00056389
4.4700 -0.00842851
4.4725 -0.01983793
4.4750 -0.03560308
4.4775 -0.05665884
4.4800 -0.08407861
4.4825 -0.11909037
4.4850 -0.16309425
4.4875 -0.21768176
4.4900 -0.28465687
4.4925 -0.36605896
4.4950 -0.46418794
4.4975 -0.58163167
4.5000 -0.72129571

